Active Distribution Grids offering Ancillary Services in Islanded and Grid-connected Mode

Future active distribution grids (ADGs) will incorporate a plethora of Distributed Generators (DGs) and other Distributed Energy Resources (DERs), allowing them to provide ancillary services in grid-connected mode and, if necessary, operate in an islanded mode to increase reliability and resilience. In this paper, we investigate the ability of an ADG to provide frequency control (FC) in grid-connected mode and ensure reliable islanded operation for a pre-specified time period. First, we formulate the operation of the grid participating in European-type FC markets as a centralized multi-period optimal power flow problem with a rolling horizon of 24 hours. Then, we include constraints to the grid-connected operational problem to guarantee the ability to switch to islanded operation at every time instant. Finally, we explore the technical and economic feasibility of offering these services on a balanced low-voltage distribution network. The results show that the proposed scheme is able to offer and respond to different FC products, while ensuring that there is adequate energy capacity at every time step to satisfy critical load in the islanded mode.

==> data/CurvesTEMPLATE.txt <==
V       one    two  three   four    five    six seven   eight   nine    c_one   c_two   c_three
0.80	1	    1	1	1	1	1	1	1	1	1	1	1
0.90	1	    1	1	1	1	1	1	1	1	1	1	1
0.91	0.5	    1	1	1	1	1	1	1	1	1	1	1
0.95	0.5	    1	1	1	1	1	1	1	1	1	1	1
0.96	0	    1	1	1	1	1	1	1	1	1	1	1
1.02	0	    1	1	1	1	1	1	1	1	1	1	1
1.03    -0.5    1	1	1	1	1	1	1	1	1	1	1
1.09    -0.5       1	1	1	1	1	1	1	1	1	1	1
1.10   -1        1	1	1	1	1	1	1	1	1	1	1
1.12   -1        1	1	1	1	1	1	1	1	1	1	1

==> data/I23.txt <==
h	I0              	Iopf	            Ide	                Ilocal	            Ilocal2          	Imax


==> data/I_cable23.txt <==
h	I0              	Iopf	            Ide	                Ilocal	            Ilocal2          	Imax
1	3.57831772293213	1.92813076890467	2.35751861885792	2.55675338517411	2.55675338517411	100
2	3.26135191825646	2.07856938267863	2.68528287684342	2.68972420311474	2.68972420311474	100
3	3.09432516091359	2.15803731623332	2.85471002964139	2.82887498119087	2.82887498119087	100
4	2.98492332788162	2.21027979164223	2.96445531057595	2.93874316937246	2.93874316937246	100
5	3.02899509742392	2.18920014119116	2.92036209669025	2.89315938618907	2.89315938618907	100
6	3.21590217434815	2.10082403011310	2.73156018915477	2.72423620408908	2.72424843808486	100
7	1.51465634136235	3.58839409359771	4.64108273666765	4.82113276474595	4.83627924698787	100
8	10.3953982160048	12.3615279619096	10.3953990015328	10.3717999217551	10.3622914855742	100
9	31.7987539134771	29.0782706059225	27.0307161915230	27.1428334811108	27.6305448252257	100
10	58.8571837041124	54.9521813575094	54.2252273578994	56.3674523816337	56.7649012812078	100
11	82.3285637743079	90.2870374000594	80.9042499288928	79.8657418935248	74.3877690649686	100
12	97.9165121410521	99.9999985689836	99.1926014415342	92.2814790378280	74.2455783742606	100
13	103.958691298122	99.9999988820072	106.430817898380	91.0942537729070	73.8381563888486	100
14	108.368231172161	99.9999987638239	111.672447434366	93.1913036238103	78.5348734881982	100
15	110.757624488992	99.9999984077117	114.566857257199	93.2980995500821	78.6035617056026	100
16	104.817920857295	99.9999989293800	107.324601344269	93.9741086367608	74.3129527231593	100
17	92.9274605554989	99.9999978328991	93.1748126746366	88.4643212046541	74.4604471681472	100
18	73.9813108658370	73.2513996812820	71.3872821507171	72.6302109085893	72.5052838302373	100
19	48.2153040696712	43.8172299389513	43.4912977972920	44.8995717278292	45.6592841127860	100
20	21.4491692034657	21.1101032054841	21.4491656601273	21.4254192888479	21.6403104740783	100
21	2.97879215872720	6.58065205666311	2.97879201694201	3.31062026906133	3.23523192719976	100
22	4.35200182563516	1.88271494809019	4.35200759540797	4.10862656246053	4.10836096724709	100
23	4.98099599619366	1.62084485008521	4.98099599619366	4.87831366988612	4.87831366988612	100
24	4.15331247446519	1.90895904968063	4.15331626147450	3.95614037997228	3.95614037997228	100
25	3.46918094363022	1.11538489713925	3.46918242974660	3.36937088838418	3.36937088838418	100
26	3.04419002666853	1.30493939056171	3.04419078331170	3.25279150762525	3.25279150762525	100
27	3.87813198742427	0.945909152833402	3.87813463711328	3.69051672757127	3.69051672757127	100
28	3.44492014851361	1.12589422065907	3.44492158160647	3.35552184934634	3.35552184934634	100
29	3.16115256453934	1.25164973986842	3.16115348356771	3.26304635657372	3.26304635657372	100
30	3.12700476795814	1.26634824822320	3.12700563772887	3.25834038628116	3.25833187962572	100
31	1.06331614140704	3.33688329897534	1.06331608934521	0.438159734614221	0.369569895672856	100
32	10.0703620356792	11.2179252668680	10.0703626851963	10.0813375220121	10.0670708367092	100
33	29.5030244226034	26.4023395730594	29.5030052186129	29.6344602323496	29.9406472112038	100
34	53.5895799498526	49.3346107149270	53.5892947831317	54.9035319678096	55.4245794213740	100
35	74.0382216382208	73.0742995923395	75.6566196055572	76.8096857786365	76.6964631348809	100
36	74.3765175740235	75.2086378053047	76.0762450552000	77.2095226903627	76.7149629997249	100
37	87.1545046218811	99.9999941053528	90.5159546272600	87.6082149333314	76.5621201437802	100
38	101.473432944550	99.9999986823852	107.157497205495	97.4313906599290	78.3060060367996	100
39	105.091670112148	99.9999970581491	111.399427440849	97.4804219636450	78.6551759523661	100
40	99.5177127899207	99.9999992153298	104.760188492739	98.1311373158111	81.3544198070071	100
41	84.8273273396262	93.6189931530081	87.7656545297471	86.0688491447509	79.5290522112841	100
42	42.7748684618264	37.8257069048861	42.7747640460629	42.9964434782822	43.7580581633557	100
43	16.1019256800644	16.1028904868103	16.1019267946886	16.0635057663579	16.1866152653805	100
44	1.56076417147947	4.04254494460382	1.56076417147947	2.61345703017320	2.51453683241095	100
45	1.54475840298195	3.27014656313536	1.54475875401794	1.72972749479059	1.64906625191489	100
46	4.46524778862806	1.07903336408644	4.46525407719712	4.23226407389370	4.23199294225524	100
47	5.02311176773221	0.991913443287855	5.02311176773221	4.95547373615052	4.95547373615052	100
48	4.31038234027428	1.05607729006524	4.31038693746388	4.09682625276497	4.09682625276497	100
49	3.48585851696297	2.24031612402898	3.48586004044730	3.37943195995205	3.37943195995205	100
50	3.08672973124846	2.02829906128369	3.08673054400152	3.25549753133716	3.25549753133716	100
51	3.84484196824407	2.43098853315150	3.84484450175934	3.66035113545514	3.66035113545514	100
52	3.44643653520927	2.21937514092978	3.44643797157049	3.35635955556231	3.35635955556231	100
53	3.10343929782826	2.03717482058105	3.10344013352523	3.25682892547732	3.25682892547732	100
54	3.21125851147276	2.09444716557113	3.21125950821262	3.27106298051735	3.27106298051735	100
55	3.39174291647437	2.15233805465611	3.39174446727629	3.25989479052173	3.25918687730850	100
56	1.35703491099842	0.345393390044335	1.35703521648591	0.695967333646772	0.686649686726480	100
57	1.39848752873267	1.02456239670139	1.39848705008180	0.761700838812203	0.741872927655718	100
58	4.48720607596185	3.81518635624361	4.48720660057633	4.45092976933053	4.41581135218875	100
59	7.54983954305405	6.23039521546084	7.54984057228416	7.48769771984727	7.49065543913051	100
60	6.95107549086953	5.81420503320814	6.95107684899719	7.11523268847020	7.18586497502511	100
61	8.75091575345482	7.27035287964353	8.75091782111329	8.79113366893546	9.05511515844287	100
62	10.5723387704094	8.64972243938275	10.5723403264280	10.5012179642069	10.6550535759466	100
63	4.92929576952779	4.18475209806634	4.92929647009467	5.00458703425251	4.96176575486413	100
64	9.93694421490158	8.10489063148615	9.93694532771723	9.87178011458153	9.90900993261588	100
65	13.5114556537552	10.9087272948697	13.5114563528855	13.4757219447980	13.5299996098407	100
66	20.1998939651421	14.6048926016077	20.1998920345121	20.1506172231702	20.3548654880765	100
67	1.77437653342895	0.375886226987662	1.77437653342895	2.63673109357814	2.56207160406876	100
68	1.55632666499228	0.975298880652044	1.55632666499228	2.58839611701014	2.48874389842907	100
69	3.50911018765364	1.79216505088545	3.50911018765364	3.34841840405838	3.33779877150649	100
70	4.12573577144857	2.09045679830676	4.12573577144857	3.92675780155109	3.92343935850046	100
71	5.27109752658435	2.43799457707153	5.27109917422475	5.34031790293906	5.34031790293906	100
72	4.35264838362037	2.33901485369661	4.35265322145362	4.13181501133021	4.13181501133021	100
73	3.54497676891047	0.689412786726278	3.54497843107330	3.41836532848481	3.41836532848481	100
74	3.19455792158022	0.822296225453981	3.19455889184706	3.26807852890154	3.26807852890154	100
75	3.94469495284851	0.571949715426900	3.94469784787949	3.75243781084240	3.75243781084240	100
76	3.48737459033437	0.709758268625835	3.48737611725321	3.38036781360890	3.38036781360890	100
77	3.12774164246574	0.849712722896444	3.12774251246924	3.25911129649831	3.25911129649831	100
78	3.26286970432071	0.794859466152973	3.26287078660949	3.28252786965923	3.28252786965923	100
79	2.03701525666361	1.76347886840060	2.03701604917382	1.75702959048347	1.74708709077883	100
80	6.73477024736753	8.20235921894945	6.73477095590440	6.67480960425169	6.68259550918627	100
81	12.8712156878934	13.0297460267896	12.8712163547389	12.8458828324797	12.8766323187465	100
82	16.9735841653882	16.2618466450749	16.9735836577865	16.9427432294431	17.0283387588472	100
83	28.1813008009735	24.9920545218297	28.1812848568589	28.2780959588529	28.5472321197394	100
84	47.7533431224238	43.2336568739792	47.7531688008042	48.6544784020810	49.3800171630255	100
85	74.8443346997108	74.6493839577352	76.6174657446744	77.5668535686449	76.5243136773433	100
86	80.2845127716049	80.0476086591131	82.6577439204601	82.2780026211145	78.6597364498391	100
87	75.8353618185699	75.5010961853268	77.6395726512937	78.6465565762611	78.3847031125719	100
88	57.5468524317915	53.4728420163757	57.5468524317915	59.2090164605716	59.5609325012250	100
89	55.8153936401138	51.6877536314727	55.8150516681676	57.4086693951863	57.7626097686284	100
90	52.1878284336903	47.9251150205973	52.1875717796024	53.4294847626882	53.9876760044645	100
91	34.4534571085503	29.9989837486121	34.4534153457243	34.4667439251326	34.9139778235347	100
92	6.51954259466485	8.19106155504520	6.51954431621595	6.84459812269005	7.07152076062321	100
93	2.11161854109091	2.09100895444709	2.11162063339783	1.95819182763934	1.91940778460180	100
94	4.47978906650821	0.657330359325898	4.47979542947120	4.24885041740622	4.24857844625298	100
95	5.08927435423505	0.583248784125659	5.08927435423505	5.07131121944270	5.07131121944270	100
96	4.39339606409244	0.638953100882354	4.39340114359109	4.16647138134370	4.16647138134370	100
97	3.52981992822924	1.43469448678682	3.52982155389530	3.40792966713496	3.40792966713496	100
98	3.18696628393393	1.59274274853087	3.18696724235736	3.26682892601881	3.26682892601881	100
99	3.94469495284851	1.24947131762322	3.94469784787949	3.75243781084240	3.75243781084240	100
100	3.47827797594267	1.45804711913951	3.47827948234826	3.37480535587051	3.37480535587051	100
101	3.14444779878408	1.61262616174198	3.14444869302798	3.26095348718905	3.26095348718905	100
102	3.21125851147276	1.58140690620750	3.21125950821262	3.27106298051735	3.27106298051735	100
103	2.59577693102477	2.07719457754120	2.59577787765245	2.47525374382790	2.46861703838886	100
104	3.26066800388797	6.20824350659689	3.26066814414725	3.12728101416488	3.13843899040743	100
105	21.7550092569895	20.7374635997042	21.7550047591560	21.7260931446413	21.9685357678247	100
106	35.8838321363341	31.7830014299134	35.8837848022143	35.9446290912751	36.3875870860314	100
107	48.3918695906417	43.7907377584172	48.3916893858995	49.1902023228002	50.0132074940666	100
108	47.9883887843839	43.5099973266647	47.9882098390568	48.9460251685178	49.6351365131567	100
109	42.7834792008875	37.9273251073489	42.7833715117982	43.0206830888055	43.8479825195472	100
110	57.8525149003308	53.9251396465074	57.8525149003308	59.5875316617849	59.9236891592428	100
111	89.0905564433221	99.9999990852148	92.6591989047935	89.3138985174283	77.9905256789391	100
112	94.7473270402354	99.9999991705089	99.1936136685766	94.3603601429968	79.8314840594208	100
113	42.5992857960357	37.5910234634282	42.5991852274027	42.8214668029185	43.5605493477246	100
114	39.3797132673608	34.4517368580482	39.3796409471463	39.4940202408715	40.1316614905794	100
115	33.6588000067444	30.1052119560136	33.6587630285035	33.6696586509248	34.0473846198729	100
116	21.3453105122256	20.4752473189118	21.3453067131101	21.3136222712500	21.5196289127086	100
117	4.96285141368725	7.66783108740199	4.96285214546389	5.10187882973194	5.05994764250844	100
118	3.61328838106830	1.75620990059459	3.61329158099604	3.37990383046613	3.37999429486532	100
119	4.79286279858946	1.47861790537211	4.79286279858946	4.59152323956387	4.59152323956387	100
120	4.32698797236638	1.51893364193557	4.32699266290393	4.11049926018198	4.11049926018198	100
121	3.64649756824938	1.83894555678325	3.64649949247017	3.49425549522803	3.49425549522803	100
122	3.27804693055130	2.01220161094188	3.27804803910228	3.28660032755181	3.28660032755181	100
123	3.99460221448278	1.66648393608053	3.99460530537506	3.79999722854578	3.79999722854578	100
124	3.51163018465796	1.90215810386393	3.51163176738870	3.39580511541020	3.39580511541020	100
125	3.06849952998152	2.11167183969685	3.06850031828923	3.25423185213411	3.25423185213411	100
126	3.08521061089588	2.10370970114632	3.08521142158869	3.25538503653446	3.25538503653446	100
127	1.20484755385655	3.74926848428405	1.20484772420012	1.06858960778016	1.02350820225078	100
128	9.92282370619689	11.8480429994986	9.92282405837286	10.0135551703691	10.0304835566411	100
129	29.7289673655958	27.3321985146618	29.7289479500690	29.9140778307237	30.2348556786777	100
130	55.0919726862848	50.9543676105220	55.0916480011258	56.6440048435861	57.0169828415099	100
131	78.7660367185284	83.3390298142214	80.9554428651738	81.1715439179313	78.5045608820105	100
132	94.6279990413755	99.9999909354642	99.1903059621821	93.8534839185247	79.2176129440150	100
133	102.458309884046	99.9999931070226	108.413008567977	95.1243727344185	76.5297788202044	100
134	100.767090784945	99.9999956220127	106.356108922846	96.9068915263403	77.8811656776579	100
135	98.0806232907412	99.9999961418185	103.140510790456	96.7486757082453	80.3318260000784	100
136	83.2768768749879	91.6920375523910	86.0374388954330	84.7554797715638	78.8204536501415	100
137	75.8160046374929	76.2067148279184	77.6401509842149	78.6283242680408	78.0249033889199	100
138	63.7709994048454	60.4402377244059	64.3358400631453	65.9633096784775	66.1394782950775	100
139	41.5433168679991	36.5014151655329	41.5432265385520	41.7300125012981	42.4335732241349	100
140	20.2326131708727	20.0141602146468	20.2326102848907	20.1928553649036	20.3741191493891	100
141	3.34005701347560	6.78992872276375	3.34005715270244	3.20180914359964	3.16952815892455	100
142	3.74437261738711	2.18777720154161	3.74437592186985	3.52141837520862	3.52152911367448	100
143	4.60906231423994	1.90369880073311	4.60906884343291	4.38036579531093	4.38036579531093	100
144	4.14424683216187	2.01837766066106	4.14425057623926	3.94714665904210	3.94714665904210	100
145	3.57831772293213	1.73425604182515	3.57831946773059	3.44227057414334	3.44227057414334	100
146	3.27652925984259	1.87720755845489	3.27653036574435	3.28617794136414	3.28617794136414	100
147	3.95376995510227	1.55787962043063	3.95377288497274	3.76102265845742	3.76102265845742	100
148	3.55255475305854	1.74642360973496	3.55255643371738	3.42368907716547	3.42368907716547	100
149	3.12622283205270	1.94902618476034	3.12622369987919	3.25895541530736	3.25895541530736	100
150	3.05178706164824	1.98406992293596	3.05178782807389	3.25321531604062	3.25321531604062	100
151	1.11545711792758	3.56579699551887	1.11545723148996	1.58050699335324	1.53478161176453	100
152	10.1362377519304	11.8129824489812	10.1362377519304	10.2371607150842	10.2576329938942	100
153	25.4787592038197	23.8074891811293	25.4787592038197	25.5535456611404	25.9542636418400	100
154	46.6797091049275	41.8064865091487	46.6795615850777	47.0817563236592	48.0141280771644	100
155	65.6707110628885	62.5637085837176	66.4129533150890	67.9604812405789	68.1233813914079	100
156	81.3494601484066	90.5482386674362	83.9307066243726	82.9398964468404	77.0568619145738	100
157	92.3252063617604	99.9999965613112	96.5432698033674	91.7930689011720	77.5176463789319	100
158	87.7796617753275	99.9999965760150	91.2273074859078	88.0158544485489	76.4982692621098	100
159	82.2431530322680	90.3193578466259	84.8838827515653	83.8895145146771	78.3888736759514	100
160	72.2524262395743	70.0576525762351	73.6333758475424	74.9091839367497	74.9558016232752	100
161	67.9585589620459	65.0215788859822	68.8993204006486	70.3888103675659	70.4848438307497	100
162	59.2277068546894	55.3878253845758	59.2683071984747	61.0295123027824	61.3421904775792	100
163	39.8319400463616	35.0209662232035	39.8318632897199	39.9561145621154	40.6207978299110	100
164	18.6448240060864	18.7113928371790	18.6448229675937	18.5914261585194	18.7248891901049	100
165	3.17473982673267	6.55676280373781	3.17473978336033	3.60510945292637	3.53079618299288	100
166	3.90498494986756	1.92535703541388	3.90498945684902	3.64630846733246	3.64585351590108	100
167	5.18697118302228	1.49800154034543	5.18697118302228	5.22443929556961	5.22443929556961	100
168	4.47637363734055	1.70354712375490	4.47637923957424	4.24137760508084	4.24137760508084	100
169	3.60256214984620	1.94305067777044	3.60256395681172	3.46035261950084	3.46035261950084	100
170	3.21125851147276	2.13572783801739	3.21125950821262	3.27106298051735	3.27106298051735	100
171	3.04419002666853	2.21706657816479	3.04419078331170	3.25279150762525	3.25279150762525	100
172	3.02747554150035	2.22520696338458	3.02747627697755	3.25192810318964	3.25192810318964	100
173	3.01835796547831	2.22963739330390	3.01835868961405	3.25148999563779	3.25148999563779	100
174	3.10319366375879	2.18909447450991	3.10319449938065	3.25657315451790	3.25657023267760	100
175	1.32092620934778	3.87452533509303	1.32092648170017	0.763241805799587	0.741537492297343	100
176	10.0233753293035	12.1077201803667	10.0233761382737	9.99466226981634	9.98718197892562	100
177	30.3900338707627	27.9784254624290	30.3900118947703	30.5099185365722	30.8249434013015	100
178	50.0118770564269	45.4478907611252	50.0116714255940	50.9564804597796	51.6955401686801	100
179	74.6513505105555	73.4852638506522	76.3183304469839	77.4195693689366	77.3178528777430	100
180	91.4748730848191	99.9999962384397	95.4592589172176	91.0073896335732	77.4613113050876	100
181	95.8941151110782	99.9999936834802	100.635874502371	94.9428833105537	79.7551866062723	100
182	92.2803914345832	99.9999947358802	96.3579270250449	91.8208617863119	78.1144062434540	100
183	88.8823839640341	99.9999927826815	92.4177386909498	89.2004951917056	78.1229102274866	100
184	81.1211216968657	86.0803740542124	83.5609699824902	83.0940370399797	79.6476030591821	100
185	76.0343058487252	75.3733720934123	77.8471550185792	78.8295751243070	78.6323194729366	100
186	60.8989448563382	57.2108046099587	61.1609989310790	62.7725501550354	63.0810910763942	100
187	45.3088412051922	40.5988748190428	45.3087033439077	45.8247626072398	46.6766970998888	100
188	21.0283566109099	20.7937949939283	21.0283533582102	20.9911172183984	21.1907412165685	100
189	5.95500613529706	9.03808587138165	5.95500732054402	6.23663617971096	6.27956874269662	100
190	3.87114377830068	2.17153541185271	3.87114851382309	3.60592928194077	3.60488713027797	100
191	5.01559179570776	1.64900797815798	5.01559179570776	4.94180593619057	4.94180593619057	100
192	4.28622611947984	1.91462524590845	4.28623058359495	4.07694210594430	4.07694210594430	100
193	3.47979410736671	1.37469733155370	3.47979561717556	3.37572361302052	3.37572361302052	100
194	3.13533552222269	1.53235867806100	3.13533640317771	3.25991912649645	3.25991912649645	100
195	3.87964503498731	1.19889270585626	3.87964769005800	3.69190149764104	3.69190149764104	100
196	3.47827797594267	1.37538031084579	3.47827948234826	3.37480535587055	3.37480535587055	100
197	3.13533552222269	1.53235867806219	3.13533640317771	3.25991912649648	3.25991912649648	100
198	3.11838297819351	1.54016042506875	3.11838383512431	3.25794688054729	3.25794401252948	100
199	1.33773101267590	3.09573977011227	1.33773128684060	1.02084168186170	0.987277337561157	100
200	8.09714342312060	9.93501062872242	8.09714404310816	8.10845602844843	8.12800091840654	100
201	28.2298030364846	25.6524180291219	28.2297874871510	28.3564305434282	28.6708716283359	100
202	53.0888464751197	48.7693599975417	53.0885750644071	54.3369605767916	54.8879154792978	100
203	76.4907166576474	76.8227932085090	78.3768485725332	79.2739170936177	78.5839265242889	100
204	88.8589608585284	99.9999955267443	92.4159496613384	89.0144048042056	77.4683103030076	100
205	97.2197318822562	99.9999963077627	102.160974458115	95.9857751027779	79.9587939341698	100
206	99.1383457763812	99.9999973322252	104.344588925693	97.6993514793983	80.8132707985603	100
207	102.181066732687	99.9999955854307	107.918542310121	98.9443400157489	79.6948851327408	100
208	94.5494644853950	99.9999939562317	98.9293944971450	94.2167845776214	79.8370792038558	100
209	82.8644631119477	90.2143490374944	85.5351350453657	84.4958812287289	79.5650901387973	100
210	61.9519485161521	58.3413066201376	62.3182173882534	63.9069222245929	64.1875868883077	100
211	28.4391177346874	25.9926218710749	28.4391003067181	28.4728613479118	28.7617844439845	100
212	9.03050693436792	10.8307711199190	9.03050891715428	9.04237598267953	9.28357411441612	100
213	1.62136626128592	4.61440459172926	1.62136528925500	1.79127458905946	1.69118368564092	100
214	4.52040943526081	1.28776556936882	4.52041616215929	4.30277421003378	4.30239388941844	100
215	5.27109752658435	1.17848544864206	5.27109917422475	5.34031790293906	5.34031790293906	100
216	4.47637363734055	1.25017810547115	4.47637923957424	4.24137760508088	4.24137760508088	100
217	3.69496664021169	1.65084731822641	3.69496870090732	3.53288712975049	3.53288712975049	100
218	3.22795770801609	1.86756146730586	3.22795873181103	3.27438813593678	3.27438813593678	100
219	3.97645560476360	1.52367040248258	3.97645862322572	3.78260900371464	3.78260900371464	100
220	3.49495478299840	1.74286562634245	3.49495632718416	3.38509902175970	3.38509902175970	100
221	3.17026366859777	1.89474821929844	3.17026460137756	3.26430211730663	3.26430211730663	100
222	3.17687350609697	1.89173183505134	3.17687445013155	3.26437706061358	3.26436645309718	100
223	1.41532696089706	3.41646627900746	1.41532729924459	1.06651313927056	1.03884194340216	100
224	7.95476989862156	10.2211306308640	7.95477062957035	7.92465213869235	7.93361491048451	100
225	26.4432040700811	24.6407187973799	26.4431923975418	26.5124441983562	26.8132468853047	100
226	51.2927571356739	46.7854839451409	51.2925281831873	52.3612194059253	53.0224451886482	100
227	75.5950178568923	75.5698748953489	77.3857433547763	78.4167246255592	78.0830298197485	100
228	93.0090219261515	99.9999993929944	97.2754870451398	92.5555815947729	78.2355536761054	100
229	99.3720096888406	99.9999994847933	104.713841161588	97.1178851901570	78.5716502117719	100
230	97.1846149471485	99.9999994280380	102.086776885849	96.1417214050740	80.6599746940309	100
231	101.395678727968	99.9999992894588	106.999939272030	98.9062990058900	79.9249240525702	100
232	101.773507462295	99.9999988396659	107.430935586004	99.1582155287040	80.0868299572820	100
233	89.5124349149941	99.9999990011707	93.1235163559440	89.7237192001904	78.3872173835856	100
234	69.4885999150761	67.1670802350224	70.6354832486745	72.1144868051596	72.1289065862294	100
235	44.5158264908648	39.8220180613380	44.5156967100196	45.0275924261376	45.8663621801064	100
236	19.4504746090429	19.3102343645849	19.4504729359118	19.3982079068419	19.5588666441388	100
237	3.47932268505430	6.78211280748623	3.47932280028846	3.97922854426817	3.90596824173891	100
238	4.15954743258457	1.82260095957812	4.15955290349985	3.90853850155083	3.90783740919107	100
239	5.10581130210921	1.51023819517622	5.10581130210921	5.09876542396882	5.09876542396882	100
240	4.45072988976907	1.67634869609380	4.45073532596024	4.21750868910166	4.21750868910166	100
241	3.59498608679861	1.73839943130741	3.59498787414697	3.45464681193349	3.45464681193349	100
242	3.21884922812734	1.91370701956107	3.21885023709223	3.27253095311731	3.27253095311731	100
243	3.97796788710283	1.56434037364854	3.97797091154759	3.78405407837884	3.78405407837884	100
244	3.56164795006141	1.75377678792407	3.56164965313550	3.43016540776715	3.43016540776715	100
245	3.24465551051083	1.90156070018732	3.24465656195270	3.27807390964112	3.27807390964112	100
246	3.17785593903672	1.93303300308748	3.17785688340290	3.26541369535527	3.26541369535527	100
247	1.51706498814012	3.36190172416479	1.51706540348785	1.17893132415824	1.15607276397706	100
248	8.80238500439598	10.8978091021059	8.80238561122903	8.82645563685477	8.83892698009138	100
249	28.1617423686746	25.9903634787898	28.1617271178337	28.2943998031124	28.6221238941165	100
250	53.3314819259733	49.0036087889672	53.3312060510042	54.5851650268041	55.1345755626060	100
251	65.2842913722438	61.9381358600229	65.9602189606388	67.4953296521932	67.6894243756106	100
252	83.4432729808521	93.1897897049185	86.2596551896360	84.7662221615926	78.0542892611037	100
253	87.3750548029612	99.9999971862869	90.7384049424935	87.9431969323992	77.3075911491474	100
254	78.1160930240096	80.2176319600585	80.1936095166162	80.7071088850737	79.1856057756612	100
255	91.1844329782259	99.9999997039065	95.0591666531363	90.6470025867432	77.5251949426609	100
256	96.8513407702999	99.9999998212278	101.634270565101	96.1706026137297	81.3185048023951	100
257	79.1058753897225	81.7016183757922	81.2885463027754	81.5363919761909	79.7836519079184	100
258	62.7465933007452	59.2063973212011	63.1916915384601	64.7902125436346	65.0271991241979	100
259	41.6529931803144	36.6582501189129	41.6528998664524	41.8361719480663	42.5488166391276	100
260	19.7170200549409	19.5166987174135	19.7170177937551	19.6719084500574	19.8319586096245	100
261	2.47757220184635	5.94862024398748	2.47757181853705	2.58645599736631	2.51107605370878	100
262	4.14154871964177	1.85199984084478	4.14155346794090	3.89976276984701	3.89968945141470	100
263	5.02311176773221	1.57949753801521	5.02311176773221	4.95547373615052	4.95547373615052	100
264	4.37830534576384	1.75012987692956	4.37831033463694	4.15349954794274	4.15349954794274	100
265	3.54497676891047	1.80873466813346	3.54497843107330	3.41836532848481	3.41836532848481	100
266	3.15204104655297	1.99362101842976	3.15204195199454	3.26187226948778	3.26187226948778	100
267	4.02786658597274	1.58324380998034	4.02786981332154	3.83214299098158	3.83214299098158	100
268	3.55255475305854	1.80520285432169	3.55255643371738	3.42368907716547	3.42368907716547	100
269	3.25376281495601	1.94545938598913	3.25376388173101	3.28024304053582	3.28024304053582	100
270	3.14444779878407	1.99722468397141	3.14444869302798	3.26095348718913	3.26095348718913	100
271	1.25388303414411	3.72399369868324	1.25388324077726	0.773121454793432	0.738734388275619	100
272	10.0546300359319	11.9338851795490	10.0546306682940	10.0707014627638	10.0569678436652	100
273	27.8784452707851	25.8361886119373	27.8784305126476	27.9907748980675	28.3002287749192	100
274	52.6936977077791	48.3803051117152	52.6934338691441	53.9309411312751	54.4846872879226	100
275	77.2533779994337	78.6060461721685	79.2349402408907	79.9362357258340	78.7606201428547	100
276	95.1337352936582	99.9999964067802	99.7125069649912	94.4449906341100	79.8153012910919	100
277	107.422235089173	99.9999959832510	114.267644787873	96.4135307522662	81.9826742834095	100
278	112.133419337309	99.9999965264394	119.938844840748	96.9887095600659	81.8319834408160	100
279	111.568151851986	99.9999966942925	119.188665832550	97.5577030287904	82.7734252872884	100
280	105.665587291218	99.9999961525869	112.026760884691	98.4441282854198	79.2215956008661	100
281	93.5094045425420	99.9999943558075	97.7678475214941	93.1536395284828	78.9757262097211	100
282	74.2233023024247	74.4487426118272	75.8941498468041	77.0374028808080	76.7872177343911	100
283	48.0006261855050	43.5186286648977	48.0004471933176	48.9550611862016	49.6460112392415	100
284	20.0878547230797	19.8588578993388	20.0878521701020	20.0444706063450	20.2176696310116	100
285	2.48439840970168	5.99468491654684	2.48439812846382	2.38505517055506	2.32724168022622	100
286	4.05220236117348	1.96195560832614	4.05220670686271	3.81870830732684	3.81871868619349	100
287	4.95542104328313	1.67392805419749	4.95542104328313	4.83151473172788	4.83151473172788	100
288	4.07775242366780	1.87933982000434	4.07775586485056	3.88103807156310	3.88103807156310	100
289	3.52830418020211	1.35573520796253	3.52830580225455	3.40690228271611	3.40690228271611	100
290	3.17785593903672	1.51550099514683	3.17785688340290	3.26541369535527	3.26541369535527	100
291	3.86905345522964	1.20623191767888	3.86905607281441	3.68223219539884	3.68223219539884	100
292	3.47069714469963	1.38162703271980	3.47069863418207	3.37026763963132	3.37026763963132	100
293	3.14596647132445	1.53027879399862	3.14596736779887	3.26113302701618	3.26113302701618	100
294	3.03507320658468	1.58193835456420	3.03507395162253	3.25230985411007	3.25230985411007	100
295	1.56850727020315	2.78417439384585	1.56850762379428	1.57772316065887	1.54936819579960	100
296	9.13526988153738	10.6918828030415	9.13527024676275	9.21990599726836	9.24639391958076	100
297	28.4281117086693	25.8030391580379	28.4280957318163	28.5650908738150	28.8850324961959	100
298	54.0313968727576	49.7800124178410	54.0311020951834	55.3624873147206	55.8779373427813	100
299	77.2613303519452	80.5514295065593	79.2763147932783	79.8261590542172	78.1615491102600	100
300	92.9125049190526	99.9999998979258	97.1444667785869	92.5702266307668	78.2492060760506	100
301	102.245779089800	99.9999997834964	108.141022696700	95.5678859684435	76.5618536868559	100
302	107.992910566455	99.9999998904333	114.971421603077	95.8066669488539	81.7845233066339	100
303	106.931418370161	99.9999998854767	113.621806203084	97.4088766731125	81.2426328793634	100
304	100.031798127291	99.9999998466892	105.409899804145	98.2337635696657	80.1520346703825	100
305	88.2735371731560	99.9999980580168	91.7031784654271	88.9030960884939	78.6854775565839	100
306	68.5393912600025	65.8105414666458	69.5551035646169	71.0749593308442	71.1097133443657	100
307	23.5182790038141	22.0369198883099	23.5182722534139	23.5156193807274	23.7886930681843	100
308	7.84527741537396	9.86607259928258	7.84527884968098	7.88906558241199	7.96701770261695	100
309	2.81023329522433	5.81374976425342	2.81023315923788	2.78866425101969	2.72992399772942	100
310	3.94814904629655	1.53542371847175	3.94815292113787	3.72857660538295	3.72866399860154	100
311	4.79135696841763	1.36955827852523	4.79135696841763	4.58988760284007	4.58988760284007	100
312	4.28471625443049	1.41651109157266	4.28472071033372	4.07569404675748	4.07569404675748	100
313	3.51163018465795	1.80775635483092	3.51163176738870	3.39580511541024	3.39580511541024	100
314	3.22795770801609	1.94131391792835	3.22795873181103	3.27438813593678	3.27438813593678	100
315	3.95981972096714	1.59838045346545	3.95982267425265	3.76676211894520	3.76676211894520	100
316	3.42672260374769	1.84745092240949	3.42672399808836	3.34576412783873	3.34576412783873	100
317	3.19303961706789	1.95787019629123	3.19304058495661	3.26782338934267	3.26782338934267	100
318	3.00164133901553	2.04877235278342	3.00164204272632	3.25073049306265	3.25073049306265	100
319	1.37580722054878	3.35425295045217	1.37580744354669	1.69667899448830	1.66149099629877	100
320	8.99767124442163	10.9899677498420	8.99767124442163	9.08506324749572	9.10747630869856	100
321	27.5151183426016	25.4566272655891	27.5151183426016	27.6544037073635	28.0489242369904	100
322	52.7060845011426	48.3108108461444	52.7058248667471	53.9102229855898	54.4825470944631	100
323	76.5925077053530	77.8917913245514	78.5098284937692	79.2962398017452	78.2735749258158	100
324	93.2211102173451	99.9999995197130	97.5137023324520	92.7462569157549	78.4114468021757	100
325	103.140112541308	99.9999994409589	109.202746577198	95.4186159518880	76.9964601225068	100
326	108.062211806178	99.9999991986764	115.023440727924	96.4509702103550	82.2894342776542	100
327	108.605112667416	99.9999991989382	115.558904631499	98.4427056210019	82.9567581561405	100
328	102.052870455265	99.9999993781869	107.747988961390	99.3816086104332	80.2513620160481	100
329	89.6116555013365	99.9999996590186	93.2296194227488	89.8432379363956	78.5637335113003	100
330	69.7754547889767	67.1975207204894	70.9073278250988	72.3581810196928	72.3834367826383	100
331	45.1820912359957	40.3686764356977	45.1819583471282	45.5925847136620	46.4329597643835	100
332	19.8545556468795	19.6471319225990	19.8545532068620	19.8120245694012	19.9770194887843	100
333	2.45636929666170	5.96544972863527	2.45636884334283	2.67261553210165	2.58967614485907	100
334	4.14227922168307	1.85888629299064	4.14228397094067	3.90053754539417	3.90046475249470	100
335	5.04867738955699	1.55653930020165	5.04867738955699	5.00127823905816	5.00127823905816	100
336	4.45072988976907	1.73968057196519	4.45073532596024	4.21750868910166	4.21750868910166	100
337	3.51163018465795	1.84261513153757	3.51163176738870	3.39580511541024	3.39580511541024	100
338	3.17785593903672	1.99923030411012	3.17785688340290	3.26541369535527	3.26541369535527	100
339	3.04419002666853	2.06265752431445	3.04419078331170	3.25279150762525	3.25279150762525	100
340	2.93476099328931	2.11486197148162	2.93476161990538	3.24780510944936	3.24780510944936	100
341	3.00316108955844	2.08220414613176	3.00316179510654	3.25079770262666	3.25079770262666	100
342	3.16115256453934	2.00713787046852	3.16115348356771	3.26304635657372	3.26304635657372	100
343	1.75104016140781	3.22300887804614	1.75104075167287	1.43483605423562	1.41973304814826	100
344	8.12643263819825	10.4329106878947	8.12643322811968	8.14843529545123	8.16995711039115	100
345	26.8158466085585	25.0150099221378	26.8158343051532	26.9043004800501	27.2254179458913	100
346	52.2620627102326	47.8644612889369	52.2618115097063	53.4507525757387	54.0256393642569	100
347	72.2721271054834	70.1874549005350	73.6710663029676	74.9497110485923	75.0051080047417	100
348	91.9735262568851	99.9999997816378	96.0385981820884	91.5718954145229	77.7788259679398	100
349	103.218885540215	99.9999998009954	109.260404157103	96.0396148296622	77.1838241046920	100
350	107.004704074613	99.9999998083191	113.727420213212	97.0482887377428	81.5669206566599	100
351	100.369425222418	99.9999998627513	105.762534416212	98.7068888670966	81.0361057086744	100
352	80.6366368889308	84.5986199974335	82.9981200075205	82.8640701515370	80.0713649834600	100
353	70.8331349694863	68.4178750477194	72.0704452518583	73.4490104365349	73.4781264603856	100
354	61.6770132485144	58.0285316859311	62.0122124680148	63.5904831761999	63.8921419847969	100
355	43.1161955388232	38.2393913985076	43.1160854886987	43.3560716940744	44.1709206472326	100
356	21.0861101980156	20.6569642017279	21.0861066583320	21.0525775376674	21.2529518703122	100
357	2.59677145990390	6.10930625099358	2.59677125796846	2.46512461082602	2.41445630851222	100
358	3.97614348518781	2.00103504168383	3.97614732379757	3.76159750371127	3.76168885058588	100
359	4.84104296625389	1.74125901772601	4.84104296625389	4.64884270161556	4.64884270161556	100
360	4.19410258043919	1.90383541997007	4.19410656562859	3.99588521002000	3.99588521002000	100
361	3.44492014851361	1.82249370654443	3.44492158160647	3.35552184934634	3.35552184934634	100
362	3.06090312541906	2.00365928938144	3.06090390371855	3.25375438848986	3.25375438848986	100
363	3.82970826230216	1.64477714539207	3.82971074439737	3.64684216031426	3.64684216031426	100
364	3.38577202696766	1.85018211423165	3.38577333721606	3.32582694875357	3.32582694875357	100
365	3.12926044139226	1.97114633224332	3.12926131357720	3.25926904794110	3.25926904794110	100
366	3.07761483706382	1.99565981345031	3.07761563751867	3.25484228808172	3.25484228808172	100
367	1.74789300142389	3.12472954975368	1.74789351566519	1.55278362229146	1.53297033084068	100
368	7.98166081746889	10.2602998974850	7.98166137137565	8.01292947469231	8.03611328996821	100
369	27.8435062860317	25.7231067314878	27.8435062860317	27.9858029290614	28.3455196864603	100
370	54.3554841106787	50.0800159828700	54.3551838212850	55.6798004410004	56.2023114506760	100
371	78.2963355163353	80.9872881052019	80.4007710345165	80.8214104692151	79.1497558720356	100
372	95.5120384674178	99.9999987620062	100.130493387184	94.8336585385645	80.1642421177958	100
373	105.662434887040	99.9999975808057	112.112153886863	96.7075918225421	79.4530540917509	100
374	110.537220262463	99.9999980253561	117.974862178666	96.9272061133462	82.3871797676327	100
375	109.353401393531	99.9999981068450	116.498218202280	97.6390924819723	83.3313023597667	100
376	101.959434517430	99.9999975915536	107.644060941392	99.2619073754736	80.1426289401253	100
377	89.4413781527814	99.9999963845677	93.0435019708802	89.6678767176895	78.3674238841884	100
378	69.9808240807750	67.6414907850922	71.1633202808563	72.6057948193147	72.6323535986845	100
379	45.3914686787253	40.6759746539265	45.3913300807562	45.9022706536277	46.7569236020261	100
380	19.7389654502254	19.5457074974107	19.7389631675826	19.6941053121874	19.8549008339477	100
381	2.31390192030061	5.80523543941364	2.31390157722528	2.14894775262123	2.09492526107778	100
382	4.10435940092859	1.88504333675730	4.10436384850429	3.87219451487456	3.87220802921114	100
383	4.99754261827577	1.61659541416681	4.99754261827577	4.90875657699374	4.90875657699374	100
384	4.26810695307400	1.79800877842981	4.26811131945514	4.06187272857424	4.06187272857424	100
385	3.42672260374769	0.427219299201017	3.42672399808836	3.34576412783873	3.34576412783873	100
386	3.10951515954761	0.490762939049477	3.10951600371667	3.25735882467350	3.25735882467350	100
387	3.86300086541114	0.437760147101323	3.86300346176918	3.67673258430485	3.67673258430485	100
388	3.41155670810075	0.429021324096874	3.41155807080088	3.33805246684926	3.33805246684926	100
389	3.14444779878408	0.481395320104237	3.14444869302798	3.26095348718905	3.26095348718905	100
390	3.12014747554572	0.487858715562869	3.12014833470820	3.25835022111631	3.25835022111631	100
391	1.94521879274578	1.33237059948590	1.94521937810615	1.82226408340743	1.80570895913226	100
392	10.5338155007820	10.6860676215925	10.5338158640921	10.6199517548068	10.6160466596311	100
393	16.3163311620586	15.2336901560074	16.3163303670783	16.3800441355787	16.3751945469674	100
394	39.5465061141327	34.4157174858516	39.5464359331531	39.7317184937410	40.3560831541976	100
395	51.5073487311614	47.0756551443732	51.5071130690943	52.6568227517501	53.2468681029361	100
396	45.1479893897222	40.3233339213598	45.1478572783653	45.5431692409841	46.3862957067292	100
397	67.0516181697303	64.1001573671022	67.9218385055455	69.4584442159416	69.5593450142488	100
398	91.7488737473435	99.9999465143134	95.7261161025892	91.1732724807492	77.8303681549511	100
399	78.3116851052030	80.7192026675419	80.4132021639064	80.8557705419541	79.2429368024923	100
400	43.7948454806625	38.8127515185862	43.7947331296009	44.0649641843055	44.8568173789574	100
401	14.6532046980489	13.9975792066654	14.6532048746492	14.6501854933889	14.6776913263459	100
402	9.62745348993451	10.1314732220406	9.62745497984303	9.57117816553392	9.69235054747564	100
403	16.8304374412614	15.8362545257647	16.8304382383146	16.7843359105162	16.9115585368329	100
404	2.85433957852621	4.74454798589762	2.85433917764408	3.44998725843295	3.35741746930598	100
405	2.09815429175477	1.60428229932090	2.09815615701736	1.76582986418772	1.73899683102857	100
406	4.36463510707232	0.393491051352787	4.36464051250432	4.12477814948017	4.12472067048086	100
407	4.83201013038572	0.374094777529517	4.83201013038572	4.63725363791351	4.63725363791351	100
408	4.16993170990640	0.401696010420895	4.16993557666410	3.97251589955859	3.97251589955859	100
409	3.49495478299840	1.50073208861935	3.49495632718415	3.38509902175968	3.38509902175968	100
410	3.16115256453934	1.65482756685849	3.16115348356771	3.26304635657372	3.26304635657372	100
411	3.90385219698088	1.31816829920509	3.90385493937321	3.71420770296104	3.71420770296104	100
412	3.41155670810075	1.53886691003728	3.41155807080088	3.33805246684926	3.33805246684926	100
413	3.18544792188190	1.64348817560478	3.18544887795077	3.26658675158884	3.26658675158884	100
414	3.14596647132445	1.66192435870520	3.14596736779887	3.26113302701618	3.26113302701618	100
415	1.53093563914237	3.02119137127226	1.53093603441872	1.29353620232534	1.26758007547085	100
416	10.7670666375594	12.1158652164053	10.7670669931326	10.8523570645462	10.8401919350448	100
417	27.3764374681479	25.0948133984959	27.3764374681479	27.4907976346653	27.8290785466395	100
418	52.9093600539614	48.4991096320725	52.9090974631229	54.1185129842213	54.6925287657976	100
419	74.4657053682333	72.8069545862746	76.0944388477853	77.2040559584558	77.1905644691190	100
420	91.0342719193228	99.9999964806875	94.9415531116091	90.4971270054683	77.2024655066068	100
421	101.774907162836	99.9999992140466	107.517201099599	97.2669932072613	78.1020012175160	100
422	105.130875011528	99.9999992387885	111.456193569520	97.3003322237406	78.6410040455200	100
423	98.3574985813916	99.9999993667517	103.405309882167	97.2596257360885	81.5340215187133	100
424	85.1392001176877	93.7977569685184	88.1063117948969	86.3585649551985	79.8333750767642	100
425	60.5509276904493	56.6694783990643	60.7304836153240	62.3434576246589	62.6865155512396	100
426	29.0027597680129	26.4185666631011	29.0027418518735	29.1212219434812	29.4126358775305	100
427	35.4649881612876	31.5688515078054	35.4649413949494	35.4886462781601	35.9584254568358	100
428	19.3906869116901	19.0099242539723	19.3906851358278	19.3383187875165	19.4900583297619	100
429	1.34229841652529	3.93018756698745	1.34229817523872	0.890839665378334	0.801835603310260	100
430	4.27197224805407	1.55437087104380	4.27197705122409	4.04303984356300	4.04304861037728	100
431	4.86512839323213	1.47150017908384	4.86512839323213	4.68190979913858	4.68190979913858	100
432	4.12006970001803	1.53949351689093	4.12007333154206	3.92307223748745	3.92307223748745	100
433	3.40397332579613	1.45363239838893	3.40397467289574	3.33434089932330	3.33434089932330	100
434	3.09432516091359	1.59640094290282	3.09432598403162	3.25608078471325	3.25608078471325	100
435	3.85392162823993	1.25398019695104	3.85392419302024	3.66851939092143	3.66851939092143	100
436	3.42065638454645	1.44604534098191	3.42065776616021	3.34263341523389	3.34263341523389	100
437	3.16874518000449	1.56177507395836	3.16874611048088	3.26408699124456	3.26408699124456	100
438	3.12774164246574	1.58083027238990	3.12774251246924	3.25911129649831	3.25911129649831	100
439	2.07645531999509	2.44501350819836	2.07645599904509	1.92354198058701	1.91012681416287	100
440	7.26019827210505	9.30328017133581	7.26019877157297	7.29217576445857	7.31673369184915	100
441	26.1664649979941	24.0683319910417	26.1664540921763	26.2424155195328	26.5933783453998	100
442	51.5437854221516	47.1023554225107	51.5435494926638	52.6892955455573	53.2835113121978	100
443	74.9816796166159	74.4659738361781	76.7007809080886	77.7800309759113	77.5871692243911	100
444	91.9303512909176	99.9999996829146	95.9826515607743	91.5057373952756	77.7727111727961	100
445	101.158890062660	99.9999997987869	106.780037328346	97.6684837478687	78.5708501997390	100
446	104.618712000624	99.9999997001330	110.854494039570	97.1867573184885	78.2948206104658	100
447	103.950957754241	99.9999996772797	110.023620832743	98.2148619214315	78.7558889663673	100
448	99.2929523663938	99.9999998153350	104.488358276568	97.9996585163735	81.6013140907716	100
449	85.6286316986690	94.9646323787540	88.6717164010364	86.5673350294156	79.5884190537503	100
450	46.8389648514359	42.1027010181787	46.8388100202048	47.3828323991809	48.2785475348041	100
451	23.1993209064995	21.8505153031147	23.1993146306917	23.1949087551197	23.4454651256293	100
452	15.1759583578566	15.5967178736307	15.1759586884713	15.1478451047801	15.2192406935947	100
453	2.90495259247043	5.92440032281823	2.90495256256281	2.73672298827381	2.70091627630032	100
454	4.05813380005890	1.54854411602565	4.05813782773984	3.84420585925872	3.84427884485225	100
455	4.74918880915505	1.42708086763783	4.74918880915505	4.54596000587018	4.54596000587018	100
456	4.16993170990640	1.47905725812611	4.16993557666410	3.97251589955859	3.97251589955859	100
457	3.46008349351340	1.79002700617689	3.46008495956274	3.36406679547272	3.36406679547272	100
458	3.20974033359390	1.90721865238584	3.20974132790321	3.27077789690300	3.27077789690300	100
459	3.86148768858389	1.60538067459407	3.86149027965716	3.67536066976960	3.67536066976960	100
460	3.36908603863221	1.83245047545802	3.36908731582230	3.31851067227921	3.31851067227921	100
461	3.16267111063046	1.92941518838942	3.16267203193925	3.26324987559358	3.26324987559358	100
462	3.06849952998152	1.97396986458955	3.06850031828923	3.25423185213411	3.25423185213411	100
463	1.94699544077642	2.86005562758407	1.94699593227959	2.00806181865880	1.98982333488816	100
464	7.26076631157003	9.63136242822541	7.26076669289688	7.31441772705550	7.33862236237533	100
465	24.7746518329185	23.3306311252672	24.7746433585734	24.8109963624270	25.1715412044998	100
466	48.9522784853154	44.2779862475405	48.9520931017828	49.6969606009626	50.5926089755165	100
467	71.8596320914484	69.9833709944522	73.2446350239646	74.5577303445882	74.6232454489182	100
468	89.4666382766078	99.9999977427668	93.1556197985608	89.0231522681432	76.1680855946134	100
469	100.732028020703	99.9999995633176	106.283569348738	97.6262968673948	78.6152720143006	100
470	105.571899192757	99.9999991918477	112.068745249484	96.1598806265818	80.0523175206200	100
471	102.789102665861	99.9999994175818	108.681438637014	97.7684336688235	78.4529421449766	100
472	97.2171456663367	99.9999994564862	102.102453093875	96.2930506264683	81.1115215292186	100
473	84.2058800543102	93.3707643384039	87.0901532539068	85.4800071038587	78.8509709541798	100
474	64.1124610448312	60.6718200340292	64.6839974058557	66.2661582432682	66.4607788531937	100
475	43.3351295894286	38.3771904529515	43.3350204909534	43.5779417331583	44.3574811104133	100
476	21.1723399489560	20.6121067928312	21.1723361351576	21.1402999525364	21.3578700902516	100
477	2.48642333118857	5.93203934553293	2.48642309749341	2.30663168006046	2.26079698287486	100
478	3.65378977185896	2.03880096943809	3.65379265912148	3.43173981397887	3.43176321965460	100
479	4.79135696841763	1.78228501623310	4.79135696841763	4.58988760284007	4.58988760284007	100
480	4.24394539870674	1.86306325190369	4.24394963749166	4.04127853005773	4.04127853005773	100
481	3.61165304093565	1.65555492035954	3.61165487167198	3.46725961109978	3.46725961109978	100
482	3.25376281495601	1.82308712943379	3.25376388173101	3.28024304053582	3.28024304053582	100
483	3.87056657330884	1.53594510802919	3.87056919622226	3.68361005183432	3.68361005183432	100
484	3.42065638454645	1.74472707488868	3.42065776616021	3.34263341523389	3.34263341523389	100
485	3.19455792158022	1.85098530378436	3.19455889184706	3.26807852890154	3.26807852890154	100
486	3.06242242926098	1.91343815236967	3.06242320955385	3.25384773792581	3.25384773792581	100
487	1.74491863683242	2.90717316568074	1.74491897285060	2.05792020337553	2.03490036990050	100
488	7.14903881631036	9.45164095195785	7.14903910759991	7.20531339493791	7.22249944030099	100
489	25.3565450186374	23.6510814857872	25.3565450186374	25.4277056611470	25.8255370012740	100
490	50.4662236109305	45.7945888749178	50.4660150696506	51.2926993907647	52.1769116064175	100
491	73.1749091173769	71.2249753650543	74.6668121188557	75.8777161812842	75.9621128236118	100
492	90.4165034840043	99.9999981874286	94.1726023457233	90.1803431557390	77.8374355106248	100
493	101.118993824914	99.9999973643933	106.716154189721	98.0533648510419	79.0003522528908	100
494	105.816293266095	99.9999970367912	112.244665346932	97.7392096638682	79.1691824542577	100
495	104.119831053043	99.9999974597119	110.193072440150	98.8604331219426	79.3171593479458	100
496	97.4190041519730	99.9999970191168	102.244702657442	96.8392672752100	81.9159450037300	100
497	86.0165505755066	94.5338877333336	89.0726131836132	87.2164214166689	80.5232621338676	100
498	67.0395911490382	63.9245848280019	67.8829778226088	69.3416298463888	69.5210392816310	100
499	43.6990595579338	38.7965990899916	43.6989449616101	43.9524667126107	44.7649163268683	100
500	18.5082042876810	18.5068461131630	18.5082030196472	18.4575671957167	18.5846394550232	100
501	1.55005639927563	4.89243043954237	1.55005560979954	1.33340891514244	1.24718204375790	100
502	4.12958249375897	1.79617512635746	4.12958650200280	3.92456050135531	3.92460551408227	100
503	4.85007536542311	1.67367825272357	4.85007536542311	4.66086818049921	4.66086818049921	100
504	4.06868322889986	1.77618875332277	4.06868663037061	3.87208783976988	3.87208783976988	100
505	3.40397332579613	1.65297097284194	3.40397467289574	3.33434089932330	3.33434089932330	100
506	3.13533552222269	1.77834455721440	3.13533640317771	3.25991912649645	3.25991912649645	100
507	3.01075967060151	1.83712634853934	3.01076038539453	3.25113879139114	3.25113879139114	100
508	2.91195581944523	1.88402041142432	2.91195642140000	3.24666671004650	3.24666671004650	100
509	3.00164133901553	1.84144473459652	3.00164204272632	3.25073049306265	3.25073049306265	100
510	3.03659270523891	1.82490260950390	3.03659345220091	3.25238825001682	3.25238825001682	100
511	2.24944152270277	2.50318147691223	2.24944227084349	2.12778721809619	2.11670891954586	100
512	6.44968119705113	8.87540905510913	6.44968168698170	6.45886387126315	6.48157854934061	100
513	24.9670751893036	23.3132185031989	24.9670664544202	25.0116231498333	25.3819128433761	100
514	50.3348702451464	45.6975073612897	50.3346624027814	51.1952879648214	52.0348403357508	100
515	73.4848465986461	71.4153657441336	74.9822574336046	76.1558404358387	76.2461070641034	100
516	89.9148965503076	99.9999997407070	93.5904643215016	89.9444341216898	78.1398825564942	100
517	99.6119402183144	99.9999998510985	104.889083523875	98.0866156234790	80.9207486623502	100
518	102.994434249837	99.9999997730515	108.889382298361	98.5051290179253	79.1363438458403	100
519	102.091907575694	99.9999998119632	107.796431368953	99.3254968680878	80.1700891463626	100
520	94.0421777280013	99.9999997800555	98.3664740792768	93.6975669717899	79.4010005251185	100
521	79.6629099860464	83.3086962137033	81.9199165637832	82.0657468067133	79.6265735504601	100
522	61.3639199728192	57.6432273013090	61.6554194956422	63.2366666260695	63.5479151011528	100
523	38.9174678311443	34.2492280782415	38.9173990279784	39.0182160272178	39.6389389280829	100
524	15.6883589301355	16.2095665761345	15.6883592298291	15.6568443720047	15.7440058316421	100
525	2.23916565147370	2.73927940621310	2.23916716938756	1.84676832089326	1.84411350915258	100
526	4.21207943422887	1.68583880236884	4.21208360022877	4.00921834611459	4.00923081548147	100
527	4.72508846059205	1.63113779056992	4.72508846059205	4.52045918753641	4.52045918753641	100
528	4.03693769549732	1.69520700090257	4.03694096089903	3.84097177769845	3.84097177769845	100
529	3.33722708296434	1.71481384913543	3.33722829892042	3.30582866385861	3.30582866385861	100
530	3.07001877649726	1.84014688005430	3.07001956681908	3.25433065595656	3.25433065595656	100
531	3.88721009647145	1.46402837083442	3.88721277858386	3.69884219353644	3.69884219353644	100
532	3.41004005480822	1.68100658444210	3.41004141437659	3.33730244248071	3.33730244248071	100
533	3.12014747554572	1.81649334421416	3.12014833470820	3.25835022111637	3.25835022111637	100
534	3.07761483706382	1.83655871713604	3.07761563751867	3.25484228808172	3.25484228808172	100
535	2.17063401774877	2.57298292434059	2.17063466408144	2.12347533981336	2.11029523125457	100
536	6.75625548380689	9.12204705310377	6.75625590486645	6.79259077606041	6.81684723831982	100
537	24.8719652373903	23.2344600187609	24.8719652373903	24.9251831672880	25.3074633111603	100
538	49.2825310509245	44.5331617858454	49.2823438995641	49.9496046033507	50.9137043897814	100
539	72.4015094388179	70.2079266538920	73.7943520051898	75.0576295329568	75.1082056268163	100
540	89.5656696083175	99.9999999526641	93.2002958517838	89.6473157972091	77.9583017590089	100
541	99.9526129061729	99.9999999769058	105.254716734241	98.5394781909545	81.5779956406741	100
542	104.048335899271	99.9999999798910	110.114934012400	98.7311500888376	79.2046796899342	100
543	95.4238192392500	99.9999999693718	99.9313917756978	95.1087579369344	80.5024027393781	100
544	86.8842402012189	96.2358354078140	90.0651480504735	87.6149261347582	80.3359635952742	100
545	73.1314862535836	71.0708997279614	74.6021474594966	75.8105277312482	75.8873902742158	100
546	32.0932164313421	28.9660673000188	32.0931882698013	32.1916714493015	32.5121181278291	100
547	37.0618078373260	32.9263806168794	37.0617518354286	37.1151956553370	37.6579050932449	100
548	28.8546980354352	26.4771787655078	28.8546801522248	28.9361160058878	29.2151493877478	100
549	1.62719891626199	4.94380780842253	1.62719829785461	1.22582205767226	1.16784557587041	100
550	4.33854913711175	1.68836483859846	4.33855410923921	4.10991179745188	4.10991503993999	100
551	4.83201013038572	1.62797690840752	4.83201013038572	4.63725363791351	4.63725363791351	100
552	3.99460221448278	1.70575434249394	3.99460530537506	3.79999722854578	3.79999722854578	100
553	3.40245661458528	0.934399628732967	3.40245795858223	3.33361015977708	3.33361015977708	100
554	3.07001877649726	1.07694995479634	3.07001956681908	3.25433065595656	3.25433065595656	100
555	3.89477486401900	0.746276335664785	3.89477757339647	3.70581043921799	3.70581043921799	100
556	3.42065638454645	0.926849667516791	3.42065776616021	3.34263341523389	3.34263341523389	100
557	3.11103409627806	1.05953272682976	3.11103494257596	3.25749536568293	3.25749536568293	100
558	3.14444779878408	1.04482583931010	3.14444869302798	3.26095348718905	3.26095348718905	100
559	2.00978303408592	1.91798375822306	2.00978361867092	1.94166062406604	1.92567766796066	100
560	8.31329155317064	9.58181888346296	8.31329200933910	8.37483901595091	8.40091628182260	100
561	17.5205042709518	16.7934107759021	17.5205028977782	17.5746561126507	17.6112947057624	100
562	26.2092260428873	23.5887895109295	26.2092150097429	26.2845147894166	26.6235127939617	100
563	26.9361107581891	24.1641567566674	26.9360982046253	27.0279054695767	27.3492952158673	100
564	28.3890634513889	25.3512827653028	28.3890470258748	28.4914938387975	28.7658762057459	100
565	45.6719874760983	40.8489487884301	45.6718495693100	46.0931755478500	46.9509997968010	100
566	88.2194310419011	94.1118737162074	91.6503781411518	88.8255193199217	78.4772480969119	100
567	75.3419037723547	73.8047754522677	77.0567384112578	78.0816926513627	78.0390464158447	100
568	27.4917813040953	24.5711913967612	27.4917813040953	27.6141807818498	27.9597266841199	100
569	57.3805485129163	53.3083576913906	57.3805485129163	59.0387617630455	59.3905202818184	100
570	67.0035531599885	64.1127406121059	67.8795747552058	69.4527784596361	69.5172263967428	100
571	40.2007962477235	35.1618969047083	40.2007155144424	40.3368874957023	41.0254824955014	100
572	16.4576077285130	16.0930679204027	16.4576077170719	16.4206951580707	16.5052735803783	100
573	1.47913894203937	3.93768886738784	1.47913819252764	1.14894477892562	1.06497760423749	100
574	4.29138951802459	0.932187973416019	4.29139423789815	4.06890974500847	4.06892307188935	100
575	4.75973173832382	0.877216049448945	4.75973173832382	4.55678854199434	4.55678854199434	100
576	4.07775242366780	0.942830249092268	4.07775586485056	3.88103807156310	3.88103807156310	100
577	3.35239865028923	1.38759723762331	3.35239989510034	3.31165878202144	3.31165878202144	100
578	3.11103409627806	1.49840056457302	3.11103494257596	3.25749536568293	3.25749536568293	100
579	3.89477486401900	1.14919884127819	3.89477757339647	3.70581043921799	3.70581043921799	100
580	3.39487288481084	1.36835105466723	3.39487421338127	3.33001439056297	3.33001439056297	100
581	3.15204104655297	1.47941606144366	3.15204195199454	3.26187226948778	3.26187226948778	100
582	3.10343929782826	1.50192326715959	3.10344013352523	3.25682892547732	3.25682892547732	100
583	2.23569999393713	2.17016627118065	2.23570061256995	2.26990188353843	2.25742419785722	100
584	8.94882760382890	10.5209105343000	8.94882806343362	9.01587175499218	9.04147067099838	100
585	16.8431536301274	16.6714981886895	16.8431525020566	16.9349589777218	16.9177243960484	100
586	20.0968733029556	19.2319171336982	20.0968702502343	20.1129664283527	20.2858565278502	100
587	68.0828776334657	64.9908437566525	69.0077169406854	70.4038419132086	70.5784505971938	100
588	87.9094857431632	99.9999906254031	91.3174199436158	88.4894892398282	78.0184488968402	100
589	99.1871264144030	99.9999992689439	104.416096245574	97.6472301377433	80.4801426400455	100
590	94.1282240339445	99.9999976962802	98.4768648986659	93.7836090075070	79.4160611282686	100
591	67.6117039986823	64.5594010219846	68.5078965863619	69.9549305578578	70.1107877440899	100
592	78.4517412514772	79.3565743503232	80.5408208946804	81.0830237441849	79.8273913237209	100
593	66.5869636575679	63.2955167148844	67.3681127824845	68.8278057599148	69.0264504762452	100
594	63.3534959043986	59.8518130581497	63.8535656862187	65.4415100402737	65.6606650875969	100
595	43.3145174553359	38.3680698199063	43.3144080969322	43.5552540685059	44.3370246026580	100
596	19.6815967249780	19.0457998922695	19.6815945688968	19.6336379757475	19.7927414338983	100
597	2.90666154995182	5.84116983241691	2.90666149228472	2.80355059264145	2.75597347927186	100
598	4.20653114655653	1.39052524454696	4.20653572738002	3.98053928151370	3.98056365777441	100
599	4.86663362925073	1.29125957971617	4.86663362925073	4.68408333313204	4.68408333313204	100
600	4.16993170990640	1.35594688354456	4.16993557666410	3.97251589955859	3.97251589955859	100
601	3.46159976420879	1.61951003687359	3.46160123358729	3.36494166547642	3.36494166547642	100
602	3.09432516091359	1.79056198525987	3.09432598403162	3.25608078471325	3.25608078471325	100
603	3.86905345522964	1.43579332926287	3.86905607281441	3.68223219539893	3.68223219539893	100
604	3.40397332579613	1.64606616876103	3.40397467289574	3.33434089932330	3.33434089932330	100
605	3.20366750693613	1.73921435242135	3.20366849157122	3.26966541726881	3.26966541726881	100
606	3.14444779878408	1.76698313799676	3.14444869302798	3.26095348718905	3.26095348718905	100
607	2.50374209644604	2.27841527010164	2.50374289930704	2.45774759565425	2.44955241727289	100
608	5.89633488418697	8.43591274495280	5.89633533883241	5.89271609381754	5.91435807176559	100
609	24.5447796110092	22.9762784665338	24.5447715431553	24.5799848216186	24.9432647270392	100
610	51.0340674482899	46.4762236938463	51.0338449266811	52.0466396315650	52.7558973467357	100
611	69.4024534249974	66.6373245057510	70.4780352034499	71.9300351059683	71.9724448085043	100
612	87.0810395523243	99.0424412280844	90.3736301063281	87.6986501463919	78.1497737280881	100
613	100.339974750307	99.9999989072894	105.760042948545	98.5017180615934	80.3222547589669	100
614	103.743753100229	99.9999984799799	109.781149104069	98.2017933560976	78.7569571874282	100
615	103.121965896437	99.9999985297721	109.038856239760	98.5038554989043	79.1159087216086	100
616	93.3675276964434	99.9999974856046	97.5924493447690	92.9880663989091	78.9251414733001	100
617	77.2273554052025	77.5019230827056	79.1818025236833	79.9599074176952	79.1934324987933	100
618	62.8587158381357	59.2863784137149	63.3033603866984	64.8714737904881	65.1277621870133	100
619	40.5509822950193	35.4834017651431	40.5509003579763	40.7013276444425	41.3775323998845	100
620	15.4205951885547	15.9553242817336	15.4205952393078	15.4041550649042	15.4580744552776	100
621	1.33473593692609	4.43443891187463	1.33473533849467	0.717254704640609	0.636761656973875	100
622	4.19369589381089	1.69759100218501	4.19370011198614	3.98627285669203	3.98630224495385	100
623	4.70701116907989	1.62958058784104	4.70701116907989	4.49998022243454	4.49998022243454	100
624	4.04449662856871	1.69053704749800	4.04449992595909	3.84834995958414	3.84834995958414	100
625	3.41913980077359	1.62740486461039	3.41914117922039	3.34186031744837	3.34186031744837	100
626	3.08521061089588	1.78320697764693	3.08521142158869	3.25538503653446	3.25538503653446	100
627	3.94469495284851	1.39016966550684	3.94469784787949	3.75243781084240	3.75243781084240	100
628	3.46311602330120	1.60714174832756	3.46311749601498	3.36582020621186	3.36582020621186	100
629	3.06090312541906	1.79467134186203	3.06090390371855	3.25375438848986	3.25375438848986	100
630	3.01075967060151	1.81836093232733	3.01076038539453	3.25113879139114	3.25113879139114	100
631	2.40997145753299	2.30121599031148	2.40997210890977	2.49332132085829	2.48368025125177	100
632	5.70247316273079	8.23269433957047	5.70247349032118	5.72001364508833	5.73734002321213	100
633	23.1305166125850	21.8265538927326	23.1305166125850	23.1589676593569	23.4785391897501	100
634	47.7915466971496	43.0182205067829	47.7913811953676	48.3552040994097	49.2811731700406	100
635	71.2435611435957	68.9862050085356	72.5361542648907	73.8883076591265	73.9203557040403	100
636	84.1421673616775	93.6705078320192	87.0279198175139	85.3510360552098	78.6176756201763	100
637	97.8583881744882	99.9999997093156	102.904130094662	96.4747164671966	79.8646535919779	100
638	98.6655516922421	99.9999996251062	103.858228266129	96.9930205779330	79.4354650807980	100
639	100.486110564000	99.9999998013917	105.944088168546	98.4543976643400	80.0201436267011	100
640	93.9516620309697	99.9999997604694	98.2649861485582	93.6050953593383	79.3277930216654	100
641	82.1582000842073	88.8743708166774	84.7436325463711	83.8496545181403	79.3585247786817	100
642	63.7697987678842	60.2917274155978	64.3066503307248	65.8860552121351	66.0962234591768	100
643	40.3488786784687	35.3213251347994	40.3487999203629	40.5088035297515	41.1690407077514	100
644	16.0823484145344	16.4634295427666	16.0823482284664	16.0614461660486	16.1318325285263	100
645	1.25772572274390	4.25103557076337	1.25772528607912	0.407681053902033	0.330775871721375	100
646	4.22777141985875	1.63869137942669	4.22777560355918	4.02581974461016	4.02582372017380	100
647	4.80039176777544	1.58212288485124	4.80039176777544	4.59981880539162	4.59981880539162	100
648	4.12611426742580	1.64596238058037	4.12611792682664	3.92909589210140	3.92909589210140	100
649	3.49495478299840	0.394912922829872	3.49495632718415	3.38509902175968	3.38509902175968	100
650	3.24465551051083	0.391015702188101	3.24465656195270	3.27807390964112	3.27807390964112	100
651	3.93561952655551	0.494235417170982	3.93562238708442	3.74388355674761	3.74388355674761	100
652	3.39487288481084	0.388118203787343	3.39487421338127	3.33001439056297	3.33001439056297	100
653	3.01987759010806	0.423442424497895	3.01987831612414	3.25156165688845	3.25156165688845	100
654	3.00164133901553	0.427376587704194	3.00164204272632	3.25073049306265	3.25073049306265	100
655	2.71073036102176	0.558133482321607	2.71073100302247	2.93562165965805	2.93133391042646	100
656	5.97390874481160	6.94257426890381	5.97390903300016	6.00477274146569	6.01763398776753	100
657	8.68557671633353	9.10469408587102	8.68557715245278	8.75529961438843	8.78156034547280	100
658	49.2502829642526	44.5049186086913	49.2500961184187	49.9202462257859	50.8812426972207	100
659	71.3461199335156	68.9513599402825	72.6262066825199	73.9656573989442	73.9996731690979	100
660	89.4428911418951	99.9999982800917	93.0737604443184	89.4647560727921	77.6157655132903	100
661	99.0276436449269	99.9999982244189	104.266620449713	97.3363596939548	79.6857137203565	100
662	102.084779100207	99.9999984952488	107.854302136772	97.8281167087764	78.6171564336501	100
663	100.197073269652	99.9999986071286	105.589152566704	98.4378210381005	80.4299595567349	100
664	76.6140362177330	75.8072162018754	78.4758148910364	79.3860015723138	79.2090948962139	100
665	21.7380165394578	19.3753239126646	21.7380120014888	21.7158669468534	21.9748333052017	100
666	23.6607365779776	20.9058616328735	23.6607296241042	23.6592635641226	23.9462465797684	100
667	3.96180235351243	5.51279663482701	3.96180272424276	4.14184659977543	4.08571850339643	100
668	3.64656626453686	0.413448398870093	3.64657082144022	3.37322919280046	3.37070789862578	100
669	3.95855299669476	0.350019285733485	3.95855797074834	3.69742310674115	3.69643840514683	100
670	4.32698797236638	0.378854446669440	4.32699266290393	4.11049926018193	4.11049926018193	100
671	4.52614278792028	0.379916268063029	4.52614872427011	4.29003762997640	4.29003762997640	100
672	3.85240838093351	0.380550707214518	3.85241094048133	3.66715484755856	3.66715484755856	100
673	3.31143276597620	2.19938012994056	3.31143393412406	3.29677319267429	3.29677319267429	100
674	3.07761483706382	2.07771469107679	3.07761563751867	3.25484228808172	3.25484228808172	100
675	2.93628124686333	2.00525812783143	2.93628187515210	3.24787649868384	3.24787649868384	100
676	2.95148315433599	2.01296311397703	2.95148379955137	3.24856734350684	3.24856734350684	100
677	3.04419002666853	2.06044748452303	3.04419078331170	3.25279150762525	3.25279150762525	100
678	3.19303961706789	2.13754534982670	3.19304058495661	3.26782338934255	3.26782338934255	100
679	3.43781976707791	2.25134430313883	3.43782126934515	3.32705365071324	3.32676546549550	100
680	2.58458332345175	1.58076227878818	2.58458431145062	2.43497131461764	2.42854614044393	100
681	2.57740232666316	1.49187788861130	2.57740365227311	2.31311612385747	2.30988067123463	100
682	2.25130331249503	1.12452352958657	2.25130473011386	1.87612372666353	1.87422580489966	100
683	3.73672941685853	2.35755504005204	3.73673220700288	3.52719801361987	3.52715314825067	100
684	4.14833027044313	2.59989628498511	4.14833459587781	3.92910868138680	3.92915539422416	100
685	1.59815517135644	0.401749997199537	1.59815589115551	1.13596544698783	1.08871117554538	100
686	11.6536191533208	9.39411171125010	11.6536200492316	11.6084604689805	11.6401477468689	100
687	12.3036566697077	9.76270684725367	12.3036574683579	12.2668220172202	12.3015923904257	100
688	12.3031701826587	9.76499615794144	12.3031709933904	12.2647958395980	12.3022767057654	100
689	5.96888406647511	4.96046397574117	5.96888499283359	5.97147260607969	5.95238217547787	100
690	11.1531298323971	9.04726349592534	11.1531312061416	11.0780847238232	11.2032752326900	100
691	16.2178031820414	11.7026550291966	16.2178039773790	16.1812638986277	16.2946450911488	100
692	11.6118498846568	9.45825853600871	11.6118518655733	11.5418637073292	11.7498379374792	100
693	3.96984209749481	3.38072251954410	3.96984247382489	4.29402902094489	4.23467233568008	100
694	4.41629336060382	2.25701169820699	4.41629863018182	4.18479593196246	4.18479483543543	100
695	4.73262015191990	2.29505377806700	4.73262015191990	4.52860990056595	4.52860990056595	100
696	3.98552912191793	2.21664244041277	3.98553217642063	3.79129026714648	3.79129026714648	100
697	3.39487288481084	1.05561147691787	3.39487421338127	3.33001439056297	3.33001439056297	100
698	3.17026366859777	1.15401679692913	3.17026460137756	3.26430211730663	3.26430211730663	100
699	3.92805634748048	0.840709469113299	3.92805917951358	3.73677955318600	3.73677955318600	100
700	3.46159976420879	1.02710771484392	3.46160123358729	3.36494166547642	3.36494166547642	100
701	3.17937435861535	1.14995924168793	3.17937530531274	3.26564332046910	3.26564332046910	100
702	3.22036733690664	1.13176692087926	3.22036834833104	3.27283316510780	3.27283316510780	100
703	3.15822980939276	1.20825170678662	3.15823101115369	3.08438935751685	3.08267702564996	100
704	2.01264109921293	4.68296639731854	2.01264098878646	1.76543508184355	1.76710814547870	100
705	14.7124130619424	14.7405767891140	14.7124128967529	14.7688566751430	14.7362654344548	100
706	17.0592298585504	16.5643441212739	17.0592287538565	17.1082775300202	17.1356325221026	100
707	41.5621669278935	36.4863732322388	41.5620777438393	41.7640289953374	42.4670092693815	100
708	61.1504888770412	57.4522622362407	61.4308627959805	63.0265298060623	63.3366953252122	100
709	81.7949986919649	88.5627764054967	84.3426531667667	83.5248961069678	79.1239156008753	100
710	91.2864831365513	99.9999997497845	95.1752868604696	90.7438036957975	77.5858455738402	100
711	101.655268411855	99.9999998924963	107.269470293663	99.4863126829830	80.7265140707927	100
712	80.0441077881765	83.6388899236549	82.3381587625291	82.4131670288565	79.8945929374583	100
713	87.7274297314847	98.3190900340654	91.0374057697040	88.2607799727590	79.9388072496173	100
714	63.6782862612829	60.1895332803241	64.2059377359826	65.7841794674784	65.9989693368917	100
715	43.1489276039960	38.2541299416023	43.1488178710237	43.3864180120011	44.1856395736918	100
716	16.6658480846430	16.4002613711467	16.6658482298118	16.6171383299938	16.7160164923816	100
717	1.89692614108194	2.52280268793374	1.89692746041880	1.43637046870781	1.41593980010082	100
718	4.32893329035856	1.04565579144849	4.32893802359032	4.11045127341566	4.11045367536218	100
719	4.74165778266477	1.00571331789805	4.74165778266477	4.53815105579709	4.53815105579709	100
720	4.03693769549732	1.07091775470518	4.03694096089903	3.84097177769845	3.84097177769845	100

==> data/QcALL.txt <==
V               	one    two  three   four    five    six seven   eight   nine   c_oneCC   c_twoCC   c_threeCC 
0.800000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.802000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.804000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.806000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.808000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.810000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.812000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.814000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.816000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.818000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.820000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.822000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.824000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.826000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.828000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.830000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.832000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.834000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.836000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.838000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.840000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.842000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.844000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.846000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.848000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.850000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.852000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.854000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.856000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.858000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.860000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.862000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.864000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.866000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.868000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.870000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.872000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.874000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.876000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.878000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.880000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.882000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.884000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.886000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.888000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.890000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.892000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.894000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.896000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.898000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.900000000000000	1	1	1	1	1	1	1	1	1	1	1	1
0.902000000000000	0.999999996139670	0.955941181525451	0.900000000000000	0.852151488360533	0.999999994814646	0.800000071462166	0.900000000000000	0.900000000000000	0.900000000000000	0.826075779911349	0.900000000000000	0.985313724159922
0.904000000000000	0.999999992279341	0.911882363050901	0.800000000000000	0.704302976721066	0.999999989629293	0.600000142924331	0.800000000000000	0.800000000000000	0.800000000000000	0.652151559822698	0.800000000000000	0.970627448319845
0.906000000000000	0.999999988419011	0.867823544576351	0.700000000000000	0.556454465081598	0.999999984443939	0.400000214386496	0.700000000000000	0.700000000000000	0.700000000000000	0.478227339734047	0.700000000000000	0.955941172479767
0.908000000000000	0.999999984558681	0.823764726101802	0.600000000000000	0.408605953442131	0.999999979258585	0.200000285848662	0.600000000000000	0.600000000000000	0.600000000000000	0.304303119645396	0.600000000000000	0.941254896639689
0.910000000000000	0.999999980698351	0.779705907627252	0.500000000000000	0.260757441802664	0.999999974073232	3.57310827092672e-07	0.500000000000000	0.500000000000000	0.500000000000000	0.130378899556746	0.500000000000000	0.926568620799612
0.912000000000000	0.999999976838022	0.735647089152703	0.400000000000000	0.112908930163197	0.999999968887878	-0.199999571227007	0.400000000000000	0.400000000000000	0.400000000000000	-0.0435453205319052	0.400000000000000	0.911882344959534
0.914000000000000	0.999999972977692	0.691588270678153	0.300000000000000	-0.0349395814762702	0.999999963702524	-0.399999499764842	0.300000000000000	0.300000000000000	0.300000000000000	-0.217469540620556	0.300000000000000	0.897196069119456
0.916000000000000	0.999999969117362	0.647529452203604	0.200000000000000	-0.182788093115738	0.999999958517170	-0.599999428302677	0.200000000000000	0.200000000000000	0.200000000000000	-0.391393760709207	0.200000000000000	0.882509793279379
0.918000000000000	0.999999965257032	0.603470633729054	0.100000000000000	-0.330636604755205	0.999999953331817	-0.799999356840511	0.100000000000000	0.100000000000000	0.100000000000000	-0.565317980797858	0.100000000000000	0.867823517439301
0.920000000000000	0.999999961396703	0.559411815254505	0	-0.478485116394672	0.999999948146463	-0.999999285378346	0	0	0	-0.739242200886509	0	0.853137241599223
0.922000000000000	0.999999947380124	0.559411815254505	0	-0.481460314806973	0.999999948146463	-0.999999285378346	0	0	0	-0.740729800092659	0	0.853137236927030
0.924000000000000	0.999999933363545	0.559411815254505	0	-0.484435513219274	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137232254838
0.926000000000000	0.999999919346967	0.559411815254505	0	-0.487410711631575	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137227582645
0.928000000000000	0.999999905330388	0.559411815254505	0	-0.490385910043876	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137222910452
0.930000000000000	0.999999891313809	0.559411815254505	0	-0.493361108456177	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137218238259
0.932000000000000	0.999999877297230	0.559411815254505	0	-0.496336306868478	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137213566066
0.934000000000000	0.999999863280652	0.559411815254505	0	-0.499311505280780	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137208893873
0.936000000000000	0.999999849264073	0.559411815254505	0	-0.502286703693081	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137204221680
0.938000000000000	0.999999835247494	0.559411815254505	0	-0.505261902105382	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137199549487
0.940000000000000	0.999999821230916	0.559411815254505	0	-0.508237100517683	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137194877294
0.942000000000000	0.999999807214337	0.559411815254505	0	-0.511212298929984	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137190205102
0.944000000000000	0.999999793197758	0.559411815254505	0	-0.514187497342285	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137185532909
0.946000000000000	0.999999779181180	0.559411815254505	0	-0.517162695754586	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137180860716
0.948000000000000	0.999999765164601	0.559411815254505	0	-0.520137894166887	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137176188523
0.950000000000000	0.999999751148022	0.559411815254505	0	-0.523113092579188	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137171516330
0.952000000000000	0.999999737131443	0.559411815254505	0	-0.526088290991490	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137166844137
0.954000000000000	0.999999723114865	0.559411815254505	0	-0.529063489403791	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137162171944
0.956000000000000	0.999999709098286	0.559411815254505	0	-0.532038687816092	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137157499751
0.958000000000000	0.999999695081707	0.559411815254505	0	-0.535013886228393	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137152827558
0.960000000000000	0.999999681065129	0.559411815254505	0	-0.537989084640694	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137148155366
0.962000000000000	0.999999667048550	0.559411815254505	0	-0.540964283052995	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137143483173
0.964000000000000	0.999999653031972	0.559411815254505	0	-0.543939481465296	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137138810980
0.966000000000000	0.999999639015393	0.559411815254505	0	-0.546914679877597	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137134138787
0.968000000000000	0.999999624998814	0.559411815254505	0	-0.549889878289898	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137129466594
0.970000000000000	0.999999610982235	0.559411815254505	0	-0.552865076702199	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137124794401
0.972000000000000	0.999999596965657	0.559411815254505	0	-0.555840275114501	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137120122208
0.974000000000000	0.999999582949078	0.559411815254505	0	-0.558815473526802	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137115450015
0.976000000000000	0.999999568932499	0.559411815254505	0	-0.561790671939103	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137110777822
0.978000000000000	0.999999554915921	0.559411815254505	0	-0.564765870351404	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137106105629
0.980000000000000	0.999999540899342	0.559411815254505	0	-0.567741068763705	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137101433437
0.982000000000000	0.999999526882763	0.559411815254505	0	-0.570716267176006	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137096761244
0.984000000000000	0.999999512866185	0.559411815254505	0	-0.573691465588307	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137092089051
0.986000000000000	0.999999498849606	0.559411815254505	0	-0.576666664000608	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137087416858
0.988000000000000	0.999999484833027	0.559411815254505	0	-0.579641862412909	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137082744665
0.990000000000000	0.999999470816449	0.559411815254505	0	-0.582617060825210	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137078072472
0.992000000000000	0.999999456799870	0.559411815254505	0	-0.585592259237512	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137073400279
0.994000000000000	0.999999442783291	0.559411815254505	0	-0.588567457649813	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137068728086
0.996000000000000	0.999999428766712	0.559411815254505	0	-0.591542656062114	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137064055893
0.998000000000000	0.999999414750134	0.559411815254505	0	-0.594517854474415	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137059383700
1	0.999999400733555	0.559411815254505	0	-0.597493052886716	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137054711508
1.00200000000000	0.999999386716976	0.559411815254505	0	-0.600468251299017	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.853137050039315
1.00400000000000	0.993013333302338	0.559411815254505	0	-0.603443449711318	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.850808365567768
1.00600000000000	0.743013333302339	0.559411815254505	0	-0.606418648123619	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.767475032234436
1.00800000000000	0.493013333302341	0.559411815254505	0	-0.609393846535920	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.684141698901103
1.01000000000000	0.243013333302343	0.559411815254505	0	-0.612369044948221	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.684141698901103
1.01200000000000	0	0.559411815254505	0	-0.615344243360522	0.999999948146463	-0.999999285378346	0	0	0	-0.999999285378346	-0.0968871026438548	0.684141698901103
1.01400000000000	0	0.559411815254505	-0.241675696199991	-0.618319441772823	0.999999948146463	-0.999999352450668	0	0	0	-0.999999285378346	-0.0968871026438548	0.684141698901103
1.01600000000000	0	0.365857733919087	-0.636246848232724	-0.621294640185125	0.999999948146463	-0.999999652292455	0	0	0	-0.999999285378346	-0.0968871026438548	0.684141698901103
1.01800000000000	0	0	-0.999999988897232	-0.678221744515690	0.999999948146463	-0.999999952134242	-0.0953003068815272	-0.168674669429174	0	-0.999999285378346	-0.0968871026438548	0.684141698901103
1.02000000000000	0	0	-0.999999994892104	-0.933002932849660	0.539947953267866	-0.999999993014355	-0.454063817068059	-0.522144320944751	0	-0.999999285378346	-0.488104069006405	0.134986988316967
1.02200000000000	0	0	-0.999999994892104	-0.984333179628774	0.168284406689412	-0.999999993014355	-0.812827327254591	-0.875613972460327	0	-0.999999285378346	-0.844220649857459	0.0420711016723531
1.02400000000000	0	0	-0.999999994892104	-0.999999994411803	0	-0.999999993014355	-0.999999991942675	-0.999999932031063	-0.776573248953938	-0.999999981258400	-0.844220649857459	0
1.02600000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999981454426	-0.999999915739297	-0.999999992060896	-0.999999915739297	0
1.02800000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999996865372	-0.999999984276494	-0.999999995143085	-0.999999984276494	0
1.03000000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.03200000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.03400000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.03600000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.03800000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.04000000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.04200000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.04400000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.04600000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.04800000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.05000000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.05200000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.05400000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.05600000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.05800000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.06000000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.06200000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.06400000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.06600000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.06800000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.07000000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.07200000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.07400000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.07600000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.07800000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.08000000000000	0	0	-0.999999994892104	-0.999999996117392	0	-0.999999993014355	-0.999999994826202	-0.999999997246713	-0.999999984276494	-0.999999995219353	-0.999999984276494	0
1.08200000000000	-0.100000000000000	-0.100000000000000	-0.999999995402894	-0.999999996505653	-0.100000000000000	-0.999999993712920	-0.999999995343582	-0.999999997522042	-0.999999985848844	-0.999999995697418	-0.999999985848844	-0.100000000000000
1.08400000000000	-0.200000000000000	-0.200000000000000	-0.999999995913683	-0.999999996893914	-0.200000000000000	-0.999999994411484	-0.999999995860962	-0.999999997797371	-0.999999987421195	-0.999999996175483	-0.999999987421195	-0.200000000000000
1.08600000000000	-0.300000000000000	-0.300000000000000	-0.999999996424473	-0.999999997282174	-0.300000000000000	-0.999999995110049	-0.999999996378342	-0.999999998072699	-0.999999988993545	-0.999999996653547	-0.999999988993545	-0.300000000000000
1.08800000000000	-0.400000000000000	-0.400000000000000	-0.999999996935263	-0.999999997670435	-0.400000000000000	-0.999999995808613	-0.999999996895721	-0.999999998348028	-0.999999990565896	-0.999999997131612	-0.999999990565896	-0.400000000000000
1.09000000000000	-0.500000000000000	-0.500000000000000	-0.999999997446052	-0.999999998058696	-0.500000000000000	-0.999999996507178	-0.999999997413101	-0.999999998623357	-0.999999992138247	-0.999999997609677	-0.999999992138247	-0.500000000000000
1.09200000000000	-0.600000000000000	-0.600000000000000	-0.999999997956842	-0.999999998446957	-0.600000000000000	-0.999999997205742	-0.999999997930481	-0.999999998898685	-0.999999993710597	-0.999999998087741	-0.999999993710597	-0.600000000000000
1.09400000000000	-0.700000000000000	-0.700000000000000	-0.999999998467631	-0.999999998835218	-0.700000000000000	-0.999999997904307	-0.999999998447861	-0.999999999174014	-0.999999995282948	-0.999999998565806	-0.999999995282948	-0.700000000000000
1.09600000000000	-0.800000000000000	-0.800000000000000	-0.999999998978421	-0.999999999223478	-0.800000000000000	-0.999999998602871	-0.999999998965240	-0.999999999449343	-0.999999996855299	-0.999999999043871	-0.999999996855299	-0.800000000000000
1.09800000000000	-0.900000000000000	-0.900000000000000	-0.999999999489210	-0.999999999611739	-0.900000000000000	-0.999999999301436	-0.999999999482620	-0.999999999724671	-0.999999998427649	-0.999999999521935	-0.999999998427649	-0.900000000000000
1.10000000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1
1.10200000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1
1.10400000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1
1.10600000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1
1.10800000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1
1.11000000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1
1.11200000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1
1.11400000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1
1.11600000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1
1.11800000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1
1.12000000000000	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1

==> data/V19.txt <==
h	V0              	Vopf	            Vde	                Vlocal	            Vlocal2          	Vmax
1	1.01008245631792	1.01456932083156	1.01424391104756	1.01347197325044	1.01497197325044	1.04000000000000
2	1.00915051542856	1.01341474408970	1.01332099253038	1.01164944602626	1.01314944602626	1.04000000000000
3	1.00866269698891	1.01281135235472	1.01283560556982	1.01070527963559	1.01220527963560	1.04000000000000
4	1.00834438368259	1.01241808682942	1.01251801739036	1.01011674392442	1.01161674392442	1.04000000000000
5	1.00847249987297	1.01257631491442	1.01264592400353	1.01035021989360	1.01185021989360	1.04000000000000
6	1.00902838721480	1.01326252728981	1.01319960936720	1.01140797351212	1.01290799004056	1.04000000000000
7	1.01135623299180	1.01542237548407	1.01550311250970	1.01448902340696	1.01600152012220	1.04000000000000
8	1.02042499067357	1.02294670643230	1.02042499067357	1.01801533166208	1.01862627025976	1.04000000000000
9	1.03640716520616	1.03613516962365	1.03286843910472	1.02544915446374	1.02307333673536	1.04000000000000
10	1.05486521542836	1.03976935381922	1.05150276231736	1.02845200196177	1.02806833101670	1.04000000000000
11	1.07078088560974	1.03999999583168	1.05738726095968	1.03470151417269	1.02794295732997	1.04000000000000
12	1.08208117972821	1.03999999783523	1.06295954849296	1.03699030665308	1.01939935283702	1.04000000000000
13	1.08596259295434	1.03999999708906	1.06452242119818	1.03606667461195	1.01748338987107	1.04000000000000
14	1.08757026348325	1.03999999771448	1.06453700201700	1.03585015412095	1.01840948669699	1.04000000000000
15	1.08884985513196	1.03999999741994	1.06487889320420	1.03519421228460	1.01771981758997	1.04000000000000
16	1.08479834255705	1.03999999776200	1.06324126168244	1.03643800712959	1.01751380910649	1.04000000000000
17	1.07711776315303	1.03999999885346	1.06005150580870	1.03822135032212	1.02207255667229	1.04000000000000
18	1.06525648622241	1.03999998687964	1.05471156944681	1.03183906092688	1.03278938822560	1.04000000000000
19	1.04928738448388	1.03999995466582	1.04583461834087	1.02765126547459	1.02579757555329	1.04000000000000
20	1.03093774150852	1.03231064155423	1.03093774150852	1.02730267391479	1.02539159712263	1.04000000000000
21	1.01714025298627	1.02113579182005	1.01714025298627	1.01367389093246	1.01522000865883	1.04000000000000
22	1.01311854347456	1.01932615887899	1.01311854347456	1.01325464332856	1.01475706283291	1.04000000000000
23	1.01430927514736	1.02150635470293	1.01430953713334	1.01339632258486	1.01489632258486	1.04000000000000
24	1.01179439741832	1.01749732319536	1.01179439741832	1.01219165959055	1.01369165959055	1.04000000000000
25	1.00976064590732	1.01362688489655	1.00976064590732	1.00868715116557	1.01018715116557	1.04000000000000
26	1.00851670702715	1.01208776023125	1.00851670702715	1.00625496155028	1.00775496155028	1.04000000000000
27	1.01097160842395	1.01513175330666	1.01097160842395	1.01096422691075	1.01246422691075	1.04000000000000
28	1.00968924128676	1.01353834471392	1.00968924128676	1.00854654619198	1.01004654619198	1.04000000000000
29	1.00885760496635	1.01250863607811	1.00885760496635	1.00690364951969	1.00840364951969	1.04000000000000
30	1.00876066919783	1.01238683532648	1.00876066919783	1.00671605461955	1.00821605868832	1.04000000000000
31	1.01160029229879	1.01492872828511	1.01160029229879	1.01036685976642	1.01188522577719	1.04000000000000
32	1.01971980391081	1.02167798365042	1.01971980391081	1.01769880136635	1.01856398658539	1.04000000000000
33	1.03416303386403	1.03355572936947	1.03416303386403	1.02651028032708	1.02446798472756	1.04000000000000
34	1.05121383324333	1.03999780701413	1.05121383324333	1.03121718087839	1.02978137277209	1.04000000000000
35	1.06512701305979	1.03999999407231	1.05788964540566	1.03515050063371	1.03616522121923	1.04000000000000
36	1.06618989801733	1.03999999538120	1.05875062398581	1.03577028536305	1.03616310998612	1.04000000000000
37	1.07464878394243	1.03999999892487	1.06275898998833	1.03857374987634	1.02599033655447	1.04000000000000
38	1.08353270558288	1.03999999724805	1.06636897884698	1.04090349374233	1.02182302871427	1.04000000000000
39	1.08519081006873	1.03999999684768	1.06668371978337	1.03969832322044	1.02097911619771	1.04000000000000
40	1.08123260719815	1.03999999705329	1.06494184175300	1.04134919343031	1.02450679201457	1.04000000000000
41	1.07171087337529	1.03999999685070	1.06079210502125	1.03995575909154	1.03049412357072	1.04000000000000
42	1.04437531207553	1.03999992065374	1.04437531207553	1.03288722206455	1.02845754566135	1.04000000000000
43	1.02745956450995	1.02908781176026	1.02745956450995	1.02517267779432	1.02348176950966	1.04000000000000
44	1.01750137977783	1.02164206144715	1.01750157901367	1.01310938170353	1.01464836164966	1.04000000000000
45	1.01573543846765	1.01983131326703	1.01573543846765	1.01302464261496	1.01456529925426	1.04000000000000
46	1.01327346665936	1.01909226073732	1.01327346665936	1.01330870821222	1.01481053932585	1.04000000000000
47	1.01443890291831	1.02117298342760	1.01443917723464	1.01337900225621	1.01487900225621	1.04000000000000
48	1.01226696441097	1.01769521278960	1.01226696441097	1.01273229893826	1.01423229893826	1.04000000000000
49	1.00980975948525	1.01170768143110	1.00980975948525	1.00878356750995	1.01028356750995	1.04000000000000
50	1.00864056679103	1.01026297343560	1.00864056679103	1.00648743811961	1.00798743811961	1.04000000000000
51	1.01087250877826	1.01302562431655	1.01087250877826	1.01079211058563	1.01229211058563	1.04000000000000
52	1.00969370291998	1.01156403148262	1.00969370291998	1.00855534563482	1.01005534563482	1.04000000000000
53	1.00868925818623	1.01032302930871	1.00868925818623	1.00657990224419	1.00807990224419	1.04000000000000
54	1.00900397770218	1.01071143379957	1.00900397770218	1.00718936569204	1.00868936569204	1.04000000000000
55	1.01003766720324	1.01194333176481	1.01003766720324	1.00913549114363	1.01063623428491	1.04000000000000
56	1.01247927536308	1.01410592777865	1.01247927536308	1.01179680741841	1.01331261931517	1.04000000000000
57	1.01398138996905	1.01546880022060	1.01398138996905	1.01289887300341	1.01442407149946	1.04000000000000
58	1.01728295408203	1.01835201946989	1.01728295408203	1.01429567625595	1.01581803901130	1.04000000000000
59	1.01914302943683	1.01969432522351	1.01914302943683	1.01605219219202	1.01724450615998	1.04000000000000
60	1.01993386248632	1.02076807832510	1.01993386248632	1.01556984968813	1.01651989424566	1.04000000000000
61	1.02203281352540	1.02273017921727	1.02203281352540	1.01734631143608	1.01751692087039	1.04000000000000
62	1.02227685744036	1.02253984327407	1.02227685744036	1.01860259143713	1.01843921089765	1.04000000000000
63	1.01796449410024	1.01902334506061	1.01796449410024	1.01441850572618	1.01593603713950	1.04000000000000
64	1.02087188534927	1.02107840626189	1.02087188534927	1.01776534129941	1.01818611121469	1.04000000000000
65	1.02354886937640	1.02326560488940	1.02354886937640	1.02084767988315	1.01987547704329	1.04000000000000
66	1.03039510834068	1.02536161368757	1.03039510834068	1.02711154326580	1.02523068826061	1.04000000000000
67	1.01732590376925	1.01977479016734	1.01732615303521	1.01325900380832	1.01478651672118	1.04000000000000
68	1.01742089528203	1.01955991175170	1.01742108914602	1.01309077497166	1.01463132022226	1.04000000000000
69	1.01464026671477	1.01750931995073	1.01464046569170	1.01338980518211	1.01490624622407	1.04000000000000
70	1.01410225287167	1.01761026470923	1.01410245255550	1.01339151125202	1.01489973161922	1.04000000000000
71	1.01520590397258	1.02031533811942	1.01520590397258	1.01358452895258	1.01508452895258	1.04000000000000
72	1.01239449589080	1.01582410930911	1.01239449589080	1.01285670181075	1.01435670181075	1.04000000000000
73	1.00998404015705	1.01362919469995	1.00998404015705	1.00912357403748	1.01062357403748	1.04000000000000
74	1.00895516848609	1.01235492711628	1.00895516848609	1.00709372462206	1.00859372462206	1.04000000000000
75	1.01117003843873	1.01510335711022	1.01117003843873	1.01129522435198	1.01279522435198	1.04000000000000
76	1.00981422528219	1.01341858806225	1.00981422528219	1.00879232183702	1.01029232183702	1.04000000000000
77	1.00876011452314	1.01211383175494	1.00876011452314	1.00671544071059	1.00821544071059	1.04000000000000
78	1.00915495854736	1.01260203590874	1.00915495854736	1.00748701245327	1.00898701245327	1.04000000000000
79	1.01097233731082	1.01433523092655	1.01097233731082	1.01001049045438	1.01151874044559	1.04000000000000
80	1.01766180555626	1.01988714234696	1.01766180555626	1.01568359776338	1.01718936999318	1.04000000000000
81	1.02271315345516	1.02414836026619	1.02271315345516	1.02004691954789	1.01943727379977	1.04000000000000
82	1.02625209993671	1.02720427941303	1.02625209993671	1.02363967904097	1.02175377317654	1.04000000000000
83	1.03386015005149	1.03325575227794	1.03386015005149	1.02708494116966	1.02517060146873	1.04000000000000
84	1.04842483732884	1.03999999646104	1.04842483732884	1.03146300050259	1.02898773021418	1.04000000000000
85	1.06687195748450	1.03999999923584	1.05923382683165	1.03605483350052	1.03573557392568	1.04000000000000
86	1.06932896473299	1.03999999932177	1.05993107277225	1.03712741924506	1.03298736884773	1.04000000000000
87	1.06591690488108	1.03999999939269	1.05810069133896	1.03569043411787	1.03625538882925	1.04000000000000
88	1.05308973612074	1.03971591844610	1.05309025821046	1.03082876635752	1.03028254405152	1.04000000000000
89	1.05250657705280	1.03995408505893	1.05250657705280	1.03081286656267	1.03027029101746	1.04000000000000
90	1.05091084961406	1.03999982089368	1.05091084961406	1.03155361066139	1.02984893055489	1.04000000000000
91	1.04000320660632	1.03884504955329	1.04000320660632	1.03197903597138	1.02885160241045	1.04000000000000
92	1.02097409423518	1.02379233478290	1.02097409423518	1.01558327278135	1.01628024781957	1.04000000000000
93	1.01498575841361	1.01894567431237	1.01498575841361	1.01317957637221	1.01471095460995	1.04000000000000
94	1.01329685416305	1.01880644295142	1.01329685416305	1.01331411113753	1.01481587739577	1.04000000000000
95	1.01464287758290	1.02116251206882	1.01464317224711	1.01337830907687	1.01487830907687	1.04000000000000
96	1.01251759468910	1.01776339410560	1.01251759468910	1.01296357228897	1.01446357228897	1.04000000000000
97	1.00993933035970	1.01406915846605	1.00993933035970	1.00903667231528	1.01053667231528	1.04000000000000
98	1.00893298853332	1.01282264004974	1.00893298853332	1.00705037771604	1.00855037771604	1.04000000000000
99	1.01117003843873	1.01559803996208	1.01117003843873	1.01129522435198	1.01279522435198	1.04000000000000
100	1.00978743281659	1.01388044964453	1.00978743281659	1.00873976856383	1.01023976856383	1.04000000000000
101	1.00880885062067	1.01266918582406	1.00880885062067	1.00680929304528	1.00830929304528	1.04000000000000
102	1.00900397770218	1.01291042103692	1.00900397770218	1.00718936569204	1.00868936569204	1.04000000000000
103	1.01006288691168	1.01395205805921	1.01006288691168	1.00875929656259	1.01026450475347	1.04000000000000
104	1.01456512693771	1.01772677224669	1.01456512693771	1.01341019284719	1.01494902148458	1.04000000000000
105	1.02925623152525	1.02998127593841	1.02925623152525	1.02501675483757	1.02276806411547	1.04000000000000
106	1.03938192357504	1.03829010156991	1.03938192357504	1.03089758382169	1.02778752790672	1.04000000000000
107	1.04788883614438	1.03999992470920	1.04788883614438	1.03176269534725	1.02851863973483	1.04000000000000
108	1.04873281195286	1.03999990421287	1.04873281195286	1.03136839375355	1.02911650778940	1.04000000000000
109	1.04533005684573	1.03999995099889	1.04533005684573	1.03355020830132	1.02880093685458	1.04000000000000
110	1.05469294956530	1.03972413743832	1.05469352883693	1.03200730098074	1.03154701346597	1.04000000000000
111	1.07478276664018	1.03999999814987	1.06231989935074	1.04061502697148	1.02615076226443	1.04000000000000
112	1.07835948148946	1.03999999917722	1.06384259171224	1.04146782700469	1.02605162575607	1.04000000000000
113	1.04364479285015	1.03999988784042	1.04364479285015	1.03237118205562	1.02796010289564	1.04000000000000
114	1.04209360230781	1.03999057920662	1.04209360230781	1.03217422959293	1.02817071127679	1.04000000000000
115	1.03892034735716	1.03826522145703	1.03892034735716	1.03138008501519	1.02850498232862	1.04000000000000
116	1.02997470353709	1.03090681473688	1.02997470353709	1.02642334075933	1.02429878098341	1.04000000000000
117	1.01813519064240	1.02140355612797	1.01813519064240	1.01444162341676	1.01593975715506	1.04000000000000
118	1.01216791280240	1.01731663489655	1.01216791280240	1.01234097274051	1.01384682899049	1.04000000000000
119	1.01373222077269	1.02061229368931	1.01373243317133	1.01341238690534	1.01491238690534	1.04000000000000
120	1.01231705072399	1.01833951231558	1.01231705072399	1.01278273866907	1.01428273866907	1.04000000000000
121	1.01028399660521	1.01478394341749	1.01028399660521	1.00970137553552	1.01120137553552	1.04000000000000
122	1.00919939810062	1.01343912175759	1.00919939810062	1.00757501486760	1.00907501486760	1.04000000000000
123	1.01131906355713	1.01606404861668	1.01131906355713	1.01153061845797	1.01303061845797	1.04000000000000
124	1.00988569904843	1.01428964905431	1.00988569904843	1.00893213541012	1.01043213541012	1.04000000000000
125	1.00858746963437	1.01268221244284	1.00858746963437	1.00638728049609	1.00788728049609	1.04000000000000
126	1.00863614120217	1.01274236145135	1.00863614120217	1.00647906272957	1.00797906272957	1.04000000000000
127	1.01057452594390	1.01438697957360	1.01057452594390	1.00883623772912	1.01034901606499	1.04000000000000
128	1.01843280053863	1.02073661995670	1.01843280053863	1.01680481255554	1.01823675857042	1.04000000000000
129	1.03371037954722	1.03349189249826	1.03371037954722	1.02541564136236	1.02348734041931	1.04000000000000
130	1.05238037247437	1.03999078561623	1.05238037247437	1.03099004218898	1.03030845418496	1.04000000000000
131	1.06845080966988	1.03999999328541	1.05956480800443	1.03674091594682	1.03402253351480	1.04000000000000
132	1.08003008355169	1.03999999544473	1.06536541252393	1.03927455833533	1.02504338775259	1.04000000000000
133	1.08516526754128	1.03999999405948	1.06750217851765	1.03948454037564	1.02050984313972	1.04000000000000
134	1.08347649824403	1.03999999465397	1.06654078567182	1.04067980651330	1.02175995442524	1.04000000000000
135	1.08114554885743	1.03999999546641	1.06530723357719	1.04098831828585	1.02441347170791	1.04000000000000
136	1.07121990123366	1.03999999348676	1.06078987727216	1.03868634138738	1.03084274425293	1.04000000000000
137	1.06632474696364	1.03999998729867	1.05847244756898	1.03584713647558	1.03600876787361	1.04000000000000
138	1.05868963937546	1.03999997034276	1.05519003418560	1.03274642165012	1.03346543667021	1.04000000000000
139	1.04308513563166	1.03999966922524	1.04308513563166	1.03222852372189	1.02799786322872	1.04000000000000
140	1.02845846396323	1.02971533817555	1.02845846396323	1.02497443761472	1.02282692641005	1.04000000000000
141	1.01621982956003	1.01991507237552	1.01621982956003	1.01386727802969	1.01540231840404	1.04000000000000
142	1.01203427262885	1.01766833243369	1.01203427262885	1.01226360821101	1.01376790189014	1.04000000000000
143	1.01317157456062	1.02006480351010	1.01317157456062	1.01330464173789	1.01480464173789	1.04000000000000
144	1.01176718757660	1.01782306195406	1.01176718757660	1.01215769683858	1.01365769683858	1.04000000000000
145	1.01008245631792	1.01444964561137	1.01008245631792	1.00931410603257	1.01081410603257	1.04000000000000
146	1.00919495346063	1.01335114991723	1.00919495346063	1.00756620723529	1.00906620723529	1.04000000000000
147	1.01119712097429	1.01583330124212	1.01119712097429	1.01133888191590	1.01283888191590	1.04000000000000
148	1.01000640086969	1.01435534312734	1.01000640086969	1.00916695382161	1.01066695382161	1.04000000000000
149	1.00875568487296	1.01280820353757	1.00875568487296	1.00670693493846	1.00820693493846	1.04000000000000
150	1.00853881621999	1.01253938678464	1.00853881621999	1.00629615612914	1.00779615612914	1.04000000000000
151	1.00948397226033	1.01304718655844	1.00948397226033	1.00691735258895	1.00843685205864	1.04000000000000
152	1.01737572700223	1.01938736663728	1.01737575275100	1.01521609180933	1.01682737467506	1.04000000000000
153	1.02934459251654	1.02940384030653	1.02934403395145	1.02271529848098	1.02028325894578	1.04000000000000
154	1.04536212308021	1.03999991866784	1.04536212308021	1.03227977503540	1.02743237171724	1.04000000000000
155	1.05969492628609	1.03999998087954	1.05545391213726	1.03299768488751	1.03384567538319	1.04000000000000
156	1.07120701061994	1.03999999813003	1.06131995717758	1.03755148812687	1.03099455916547	1.04000000000000
157	1.07894684574178	1.03999999866492	1.06508892822740	1.03853523642546	1.02510164531873	1.04000000000000
158	1.07498053024032	1.03999999942805	1.06287578423515	1.03886432070815	1.02553881410033	1.04000000000000
159	1.07083462497270	1.03999999774706	1.06073489931201	1.03789751891107	1.03128307366045	1.04000000000000
160	1.06313925678567	1.03999998135025	1.05660372017136	1.03401712362258	1.03549932216556	1.04000000000000
161	1.06048353096641	1.03999998144415	1.05545834550517	1.03287882780036	1.03397173856923	1.04000000000000
162	1.05533958616331	1.03983142873969	1.05489693809944	1.03210398871113	1.03183842057709	1.04000000000000
163	1.04266434404308	1.03999961984850	1.04266434404308	1.03249449439106	1.02832350439227	1.04000000000000
164	1.02849998652718	1.03007016956835	1.02849998652718	1.02586825006748	1.02390540696039	1.04000000000000
165	1.01738588642560	1.02124919628527	1.01738588642560	1.01382580017575	1.01536882197229	1.04000000000000
166	1.01294801434830	1.01847746341061	1.01294801434830	1.01306998310013	1.01457606896461	1.04000000000000
167	1.01494481953602	1.02240952243417	1.01494514654329	1.01345202472129	1.01495202472129	1.04000000000000
168	1.01276872357544	1.01893884281048	1.01276872357544	1.01313979437179	1.01463979437179	1.04000000000000
169	1.01015407894847	1.01467459180248	1.01015407894847	1.00945215703031	1.01095215703031	1.04000000000000
170	1.00900397770218	1.01325404130681	1.00900397770218	1.00718936569204	1.00868936569204	1.04000000000000
171	1.00851670702715	1.01265259133908	1.00851670702715	1.00625496155028	1.00775496155028	1.04000000000000
172	1.00846807998074	1.01259260689432	1.00846807998074	1.00616484678691	1.00766484678691	1.04000000000000
173	1.00844156376858	1.01255989382296	1.00844156376858	1.00611599845158	1.00761599845158	1.04000000000000
174	1.00868944310532	1.01286617032346	1.00868944310532	1.00658010640832	1.00808010781343	1.04000000000000
175	1.01173908100499	1.01580256219595	1.01173908100499	1.01080920115499	1.01232295171488	1.04000000000000
176	1.02016070911556	1.02275915497247	1.02016070911556	1.01776073073472	1.01846325351810	1.04000000000000
177	1.03483870598034	1.03468781596262	1.03483870598034	1.02712236245717	1.02495177857361	1.04000000000000
178	1.04830681357851	1.03999993972302	1.04830681357851	1.03105795181981	1.02836921557586	1.04000000000000
179	1.06511887839904	1.03999998918044	1.05771208929969	1.03518454197330	1.03613954327515	1.04000000000000
180	1.07705806361320	1.03999999687355	1.06365518519625	1.04056477798444	1.02499934361299	1.04000000000000
181	1.08043593300690	1.03999999546491	1.06534390537866	1.03998149524523	1.02494112308417	1.04000000000000
182	1.07713012048931	1.03999999585933	1.06348183340559	1.04118765215143	1.02531233408052	1.04000000000000
183	1.07461373302740	1.03999999666627	1.06222912769437	1.04060615587273	1.02637512235821	1.04000000000000
184	1.06919470990499	1.03999999140374	1.05957726712199	1.03821471040877	1.03315614394498	1.04000000000000
185	1.06577246723763	1.03999998974190	1.05791587579547	1.03576840433409	1.03623057150398	1.04000000000000
186	1.05643009658513	1.03999136089416	1.05440179462926	1.03261074655186	1.03236835231572	1.04000000000000
187	1.04677993753805	1.03999993586844	1.04677993753805	1.03259613781729	1.02868036574301	1.04000000000000
188	1.03022768217288	1.03161700753955	1.03022768217288	1.02684765458301	1.02481683967502	1.04000000000000
189	1.01951423013199	1.02308258345968	1.01951423013199	1.01485745623686	1.01600942946593	1.04000000000000
190	1.01321920317985	1.01897494187058	1.01321920317985	1.01318829032022	1.01469572304385	1.04000000000000
191	1.01441574517866	1.02177556102098	1.01441601725850	1.01338134528963	1.01488134528963	1.04000000000000
192	1.01219414697181	1.01823324239107	1.01219414697181	1.01265566249061	1.01415566249061	1.04000000000000
193	1.00979189784157	1.01383190830686	1.00979189784157	1.00874853196077	1.01024853196077	1.04000000000000
194	1.00878226503391	1.01258173299921	1.00878226503391	1.00675803602824	1.00825803602824	1.04000000000000
195	1.01097611477781	1.01530347217127	1.01097611477781	1.01097195085330	1.01247195085330	1.04000000000000
196	1.00978743281659	1.01382637049123	1.00978743281659	1.00873976856383	1.01023976856383	1.04000000000000
197	1.00878226503391	1.01258173299921	1.00878226503391	1.00675803602824	1.00825803602824	1.04000000000000
198	1.00873372378295	1.01252157139552	1.00873372378295	1.00666467847313	1.00816467984767	1.04000000000000
199	1.01093686428035	1.01450682173776	1.01093686428035	1.00955408967404	1.01106729442249	1.04000000000000
200	1.01802328590468	1.02038978283943	1.01802328590468	1.01636632612613	1.01785536952405	1.04000000000000
201	1.03292547192461	1.03260667037449	1.03292547192461	1.02535377743563	1.02339031087463	1.04000000000000
202	1.05059117078414	1.03999313052018	1.05059117078414	1.03106823721455	1.02944723609602	1.04000000000000
203	1.06644443293581	1.03999997858899	1.05839308195176	1.03596048479155	1.03587906249639	1.04000000000000
204	1.07495837727076	1.03999999750438	1.06254393617731	1.04014216318071	1.02576949153849	1.04000000000000
205	1.08096194376527	1.03999999721483	1.06540787696395	1.04063698683409	1.02451910058419	1.04000000000000
206	1.08135667148884	1.03999999655268	1.06516894375755	1.04139237331631	1.02425457220628	1.04000000000000
207	1.08310224615023	1.03999999621949	1.06576574086194	1.04109028537025	1.02249371484647	1.04000000000000
208	1.07779080459427	1.03999999717650	1.06339588177871	1.04177208659559	1.02607169456523	1.04000000000000
209	1.07039001539504	1.03999999144481	1.06016164281381	1.03901586005640	1.03187964224829	1.04000000000000
210	1.05699648828664	1.03999983662445	1.05440456199310	1.03258236752300	1.03253419833873	1.04000000000000
211	1.03612737467344	1.03622908466909	1.03612737467344	1.02991180264157	1.02769697434112	1.04000000000000
212	1.02201932064524	1.02477269767091	1.02201932064524	1.01748714857994	1.01763079594773	1.04000000000000
213	1.01609549931701	1.02002340678946	1.01609549931701	1.01313152324138	1.01468002127257	1.04000000000000
214	1.01346080149088	1.01938760049501	1.01346080149088	1.01333625779499	1.01483819710791	1.04000000000000
215	1.01520590397258	1.02239746527307	1.01520590397258	1.01358452895258	1.01508452895258	1.04000000000000
216	1.01276872357544	1.01849826909219	1.01276872357544	1.01313979437179	1.01463979437179	1.04000000000000
217	1.01042750646745	1.01485807433312	1.01042750646745	1.00997467785757	1.01147467785757	1.04000000000000
218	1.00905280525053	1.01315295359877	1.00905280525053	1.00728535604996	1.00878535604996	1.04000000000000
219	1.01126485246434	1.01590035303664	1.01126485246434	1.01144637639825	1.01294637639825	1.04000000000000
220	1.00983655658385	1.01412414213160	1.00983655658385	1.00883606565807	1.01033606565807	1.04000000000000
221	1.00888420594469	1.01294435820809	1.00888420594469	1.00695531587569	1.00845531587569	1.04000000000000
222	1.00890711691761	1.01297222274573	1.00890711691761	1.00699929396380	1.00849929948910	1.04000000000000
223	1.01103962031685	1.01488764535182	1.01103962031685	1.00977676834200	1.01129094811049	1.04000000000000
224	1.01835783928886	1.02104715221727	1.01835783928886	1.01639685188472	1.01781686136779	1.04000000000000
225	1.03197177789758	1.03216178281676	1.03197177789758	1.02529048656781	1.02332328364391	1.04000000000000
226	1.04883718888508	1.03999998146075	1.04883718888508	1.03067495444396	1.02846510001055	1.04000000000000
227	1.06603384852489	1.03999999711011	1.05827232555876	1.03570709221377	1.03624624774641	1.04000000000000
228	1.07857425864852	1.03999999936985	1.06455317783208	1.03997631218643	1.02537658090730	1.04000000000000
229	1.08263231404005	1.03999999885950	1.06622757335096	1.04091803267307	1.02255654644644	1.04000000000000
230	1.08053101019800	1.03999999921597	1.06503585412028	1.04079444103608	1.02515238876499	1.04000000000000
231	1.08272494710858	1.03999999901134	1.06567873251082	1.04140546545394	1.02282873227911	1.04000000000000
232	1.08278291101353	1.03999999895295	1.06561152897966	1.04126472364537	1.02283210070179	1.04000000000000
233	1.07476475136763	1.03999999936901	1.06218147519187	1.04098263987330	1.02630715086977	1.04000000000000
234	1.06261258459149	1.03999999407933	1.05691469507886	1.03368562829249	1.03542913221204	1.04000000000000
235	1.04684178364890	1.03999998295026	1.04684178364890	1.03278982280994	1.02883199496055	1.04000000000000
236	1.02912378693064	1.03057109527118	1.02912378693064	1.02627292227740	1.02426533661278	1.04000000000000
237	1.01774043751662	1.02154716359795	1.01774043751662	1.01391264189918	1.01545057104424	1.04000000000000
238	1.01325771149184	1.01910057763516	1.01325771149184	1.01326236917148	1.01476719165697	1.04000000000000
239	1.01469392371940	1.02196097953705	1.01469422366179	1.01338440610297	1.01488440610297	1.04000000000000
240	1.01269104849601	1.01876346009566	1.01269104849601	1.01309127855936	1.01459127855936	1.04000000000000
241	1.01013169259798	1.01451662229465	1.01013169259798	1.00940905984095	1.01090905984095	1.04000000000000
242	1.00902616976848	1.01314594616971	1.00902616976848	1.00723295680013	1.00873295680013	1.04000000000000
243	1.01126936917555	1.01593226642803	1.01126936917555	1.01145345711970	1.01295345711970	1.04000000000000
244	1.01003323884496	1.01439435322897	1.01003323884496	1.00921894861808	1.01071894861808	1.04000000000000
245	1.00910165115227	1.01323937177791	1.00910165115227	1.00738165510455	1.00888165510455	1.04000000000000
246	1.00890637758116	1.01299772305505	1.00890637758116	1.00699847282264	1.00849847282264	1.04000000000000
247	1.01103418030810	1.01494391488471	1.01103418030810	1.00983026463375	1.01134396824433	1.04000000000000
248	1.01848887912074	1.02100631763459	1.01848887912074	1.01678617029789	1.01815674429889	1.04000000000000
249	1.03264974253682	1.03256437107173	1.03264974253682	1.02495187632954	1.02297996439163	1.04000000000000
250	1.05055498626334	1.03998846414491	1.05055498626334	1.03097510754823	1.02937086086624	1.04000000000000
251	1.05872555127675	1.03999999774915	1.05472039748942	1.03255858174992	1.03305343261028	1.04000000000000
252	1.07186052089100	1.03999999960418	1.06131752164998	1.03819734962315	1.03009106927418	1.04000000000000
253	1.07434865234888	1.03999999974996	1.06242692368917	1.03924126298162	1.02637727614633	1.04000000000000
254	1.06745232798760	1.03999999897083	1.05884822299534	1.03661260776051	1.03501520034901	1.04000000000000
255	1.07598557312278	1.03999999976906	1.06278361698326	1.04112215167799	1.02467562925953	1.04000000000000
256	1.07954064063952	1.03999999962634	1.06425776179490	1.04122534250960	1.02595512611777	1.04000000000000
257	1.06781509669890	1.03999999900206	1.05889950391414	1.03733521031152	1.03471045195459	1.04000000000000
258	1.05751066277746	1.03999990371452	1.05453287357457	1.03249865888681	1.03275376548106	1.04000000000000
259	1.04380303695382	1.03999998422889	1.04380303695382	1.03278235246654	1.02844492729134	1.04000000000000
260	1.02857090423348	1.02989357486822	1.02857090423348	1.02549352591605	1.02338455046684	1.04000000000000
261	1.01649731428402	1.02042472198324	1.01649731428402	1.01343762271807	1.01498705341503	1.04000000000000
262	1.01270654056440	1.01851022098637	1.01270654056440	1.01300263831599	1.01450565397021	1.04000000000000
263	1.01443890291831	1.02164803360268	1.01443917723464	1.01337900225621	1.01487900225621	1.04000000000000
264	1.01247198855036	1.01850766194885	1.01247198855036	1.01292554095847	1.01442554095847	1.04000000000000
265	1.00998404015705	1.01436290597101	1.00998404015705	1.00912357403748	1.01062357403748	1.04000000000000
266	1.00883100942346	1.01293461076408	1.00883100942346	1.00685212207263	1.00835212207263	1.04000000000000
267	1.01141851046261	1.01614445403450	1.01141851046261	1.01168077677796	1.01318077677796	1.04000000000000
268	1.01000640086969	1.01439065456958	1.01000640086969	1.00916695382161	1.01066695382161	1.04000000000000
269	1.00912830211469	1.01330239728462	1.00912830211469	1.00743429730978	1.00893429730978	1.04000000000000
270	1.00880885062067	1.01290721169594	1.00880885062067	1.00680929304528	1.00830929304528	1.04000000000000
271	1.01136513526831	1.01524553852599	1.01136513526831	1.01019516775921	1.01171168062197	1.04000000000000
272	1.01964939420385	1.02205504755393	1.01964939420385	1.01767073933752	1.01856841014932	1.04000000000000
273	1.03279737882721	1.03282687978467	1.03279737882721	1.02543985207782	1.02346758310870	1.04000000000000
274	1.05057519318541	1.03999288120548	1.05057519318541	1.03116022588985	1.02950757195837	1.04000000000000
275	1.06703376699767	1.03999999024433	1.05871128924636	1.03621533833520	1.03537860698909	1.04000000000000
276	1.07949223209501	1.03999999596972	1.06473429323177	1.04057569543744	1.02558671602100	1.04000000000000
277	1.08751174042454	1.03999999653179	1.06797185631920	1.03954523004482	1.02173975106112	1.04000000000000
278	1.09029343539360	1.03999999591039	1.06884510565856	1.03850582850863	1.01996789977895	1.04000000000000
279	1.08930046701689	1.03999999525631	1.06816602446457	1.03845282979594	1.02086169116235	1.04000000000000
280	1.08492682510102	1.03999999639715	1.06626649127302	1.03947136611456	1.02106788612416	1.04000000000000
281	1.07772939433605	1.03999999640752	1.06365141149261	1.04145211999829	1.02583976362968	1.04000000000000
282	1.06586756741462	1.03999999053863	1.05850351573482	1.03558192146612	1.03626133545613	1.04000000000000
283	1.04870970172737	1.03999993113087	1.04870970172737	1.03137038215339	1.02910693418408	1.04000000000000
284	1.02894384431741	1.03026173865225	1.02894384431741	1.02580318753592	1.02366852404999	1.04000000000000
285	1.01603537862413	1.01990991931233	1.01603537862413	1.01350493118742	1.01505305584024	1.04000000000000
286	1.01251766647407	1.01835792771160	1.01251766647407	1.01283432586990	1.01433752593780	1.04000000000000
287	1.01423063848358	1.02149692058473	1.01423089321039	1.01340992668312	1.01490992668312	1.04000000000000
288	1.01156782652597	1.01724754263257	1.01156782652597	1.01189474617026	1.01339474617026	1.04000000000000
289	1.00993486023219	1.01401113071733	1.00993486023219	1.00902797157175	1.01052797157175	1.04000000000000
290	1.00890637758116	1.01273701262524	1.00890637758116	1.00699847282264	1.00849847282264	1.04000000000000
291	1.01094457363440	1.01526611403813	1.01094457363440	1.01091769799610	1.01241769799610	1.04000000000000
292	1.00976511000649	1.01380052799011	1.00976511000649	1.00869592507802	1.01019592507802	1.04000000000000
293	1.00881328207954	1.01262189535733	1.00881328207954	1.00681785062720	1.00831785062720	1.04000000000000
294	1.00849018093829	1.01222265815747	1.00849018093829	1.00620571939932	1.00770571939932	1.04000000000000
295	1.01004071067217	1.01357486701590	1.01004071067217	1.00814991336093	1.00965980603772	1.04000000000000
296	1.01772189963109	1.01978155289181	1.01772189963109	1.01613133230429	1.01768760725932	1.04000000000000
297	1.03294693441873	1.03258768438757	1.03294693441873	1.02521893129638	1.02326147663774	1.04000000000000
298	1.05131876489909	1.03999754540870	1.05131876489909	1.03116822753527	1.02978099227952	1.04000000000000
299	1.06763211966251	1.03999999963317	1.05924672132900	1.03635688044641	1.03492127150156	1.04000000000000
300	1.07826002029528	1.03999999990341	1.06430177075927	1.04044252824530	1.02553432010774	1.04000000000000
301	1.08480654586880	1.03999999955119	1.06725227932973	1.03974901943507	1.02051489926090	1.04000000000000
302	1.08806014935348	1.03999999980984	1.06826698632742	1.03928138161713	1.02138618104623	1.04000000000000
303	1.08659778946098	1.03999999980690	1.06732785483447	1.03945262848480	1.02173292309523	1.04000000000000
304	1.08208780462474	1.03999999978918	1.06554017656092	1.04155068754949	1.02337631731873	1.04000000000000
305	1.07398692123378	1.03999999977080	1.06184470513738	1.04061469297467	1.02722425100643	1.04000000000000
306	1.06123942491202	1.03999999866106	1.05596185514489	1.03295267141219	1.03442333329383	1.04000000000000
307	1.03060747240724	1.03105888625008	1.03060747240724	1.02566487057201	1.02348969945570	1.04000000000000
308	1.02036291893155	1.02316412031173	1.02036291893155	1.01615875376472	1.01694571584489	1.04000000000000
309	1.01639069324916	1.01993356906690	1.01639069324916	1.01359355200348	1.01514073620425	1.04000000000000
310	1.01226066915534	1.01768954170117	1.01226066915534	1.01256586142008	1.01406913817077	1.04000000000000
311	1.01372761508606	1.02046484403465	1.01372782712196	1.01341134960710	1.01491134960710	1.04000000000000
312	1.01218959727269	1.01800368191685	1.01218959727269	1.01265075612480	1.01415075612480	1.04000000000000
313	1.00988569904843	1.01423071410403	1.00988569904843	1.00893213541012	1.01043213541012	1.04000000000000
314	1.00905280525053	1.01319914334077	1.00905280525053	1.00728535604996	1.00878535604996	1.04000000000000
315	1.01121517919052	1.01588100526906	1.01121517919052	1.01136777966320	1.01286777966320	1.04000000000000
316	1.00963571369420	1.01392080498551	1.00963571369420	1.00844084494887	1.00994084494887	1.04000000000000
317	1.00895073219293	1.01307289363850	1.00895073219293	1.00708504868673	1.00858504868673	1.04000000000000
318	1.00839296469021	1.01238348450902	1.00839296469021	1.00602701974569	1.00752701974569	1.04000000000000
319	1.00949334605462	1.01317428248140	1.00949334605462	1.00709187322453	1.00860692653055	1.04000000000000
320	1.01688502486297	1.01913441443810	1.01688507910033	1.01497466976807	1.01657478948733	1.04000000000000
321	1.03117138731685	1.03104510151367	1.03117064580609	1.02337293965455	1.02121455654589	1.04000000000000
322	1.04984191803755	1.03997156029871	1.04984191803755	1.03065427110081	1.02894541866540	1.04000000000000
323	1.06686772992016	1.03999999784261	1.05874519309722	1.03606958525760	1.03553477544332	1.04000000000000
324	1.07860524884571	1.03999999954399	1.06451761769402	1.04015334573359	1.02542637593366	1.04000000000000
325	1.08536762911771	1.03999999937227	1.06746426854295	1.03966061121039	1.02065854466119	1.04000000000000
326	1.08777620742447	1.03999999886804	1.06799448676380	1.03927673152031	1.02163684104891	1.04000000000000
327	1.08689360930400	1.03999999883560	1.06704035098319	1.03904626109725	1.02224661725600	1.04000000000000
328	1.08280539211690	1.03999999918516	1.06554366568187	1.04116198133436	1.02284822839874	1.04000000000000
329	1.07471623185169	1.03999999975215	1.06210934630896	1.04109063994453	1.02640474290198	1.04000000000000
330	1.06180027513402	1.03999999512390	1.05610558380454	1.03319632884804	1.03474216372559	1.04000000000000
331	1.04587865924973	1.03999998733856	1.04587865924973	1.03263176973359	1.02840810470645	1.04000000000000
332	1.02851641925370	1.02981688606046	1.02851641925370	1.02532575290762	1.02320806974027	1.04000000000000
333	1.01671327216229	1.02070646107570	1.01671327216229	1.01334940719013	1.01489851047076	1.04000000000000
334	1.01270599064398	1.01848004970810	1.01270599064398	1.01300253294850	1.01450553984906	1.04000000000000
335	1.01451767156134	1.02174270309747	1.01451795359627	1.01337422725811	1.01487422725811	1.04000000000000
336	1.01269104849601	1.01882791256250	1.01269104849601	1.01309127855936	1.01459127855936	1.04000000000000
337	1.00988569904843	1.01425248322063	1.00988569904843	1.00893213541012	1.01043213541012	1.04000000000000
338	1.00890637758116	1.01303904148817	1.00890637758116	1.00699847282264	1.00849847282264	1.04000000000000
339	1.00851670702715	1.01255725687778	1.00851670702715	1.00625496155028	1.00775496155028	1.04000000000000
340	1.00819874887872	1.01216462759715	1.00819874887872	1.00567899492826	1.00717899492826	1.04000000000000
341	1.00839738204121	1.01240986079938	1.00839738204121	1.00603507738503	1.00753507738503	1.04000000000000
342	1.00885760496635	1.01297870996762	1.00885760496635	1.00690364951969	1.00840364951969	1.04000000000000
343	1.01103834637026	1.01506663045722	1.01103834637026	1.00996865979620	1.01147985206805	1.04000000000000
344	1.01792045348388	1.02056532585262	1.01792045348388	1.01632418876751	1.01781987917944	1.04000000000000
345	1.03188594364583	1.03204267783150	1.03188594364583	1.02480286639149	1.02280082509307	1.04000000000000
346	1.04979181208495	1.03999046376695	1.04979181208495	1.03074106937873	1.02901209113185	1.04000000000000
347	1.06348283519712	1.03999999819628	1.05690633142170	1.03419231849912	1.03568690528179	1.04000000000000
348	1.07741514833987	1.03999999974361	1.06382668101887	1.04063606802601	1.02525667549523	1.04000000000000
349	1.08501366528261	1.03999999972883	1.06712639277529	1.03994950633681	1.02069331949348	1.04000000000000
350	1.08683294145490	1.03999999965254	1.06751093443050	1.03947512216897	1.02187154360249	1.04000000000000
351	1.08176811538642	1.03999999975610	1.06515217491126	1.04139098065204	1.02387587912654	1.04000000000000
352	1.06859740271703	1.03999999952030	1.05917629093144	1.03832126117449	1.03389752661407	1.04000000000000
353	1.06237813157045	1.03999999815043	1.05632139394011	1.03353726262700	1.03508926471321	1.04000000000000
354	1.05672725176624	1.03999880862053	1.05429247974860	1.03258302792532	1.03238425653315	1.04000000000000
355	1.04515252247746	1.03999999096837	1.04515252247746	1.03333559156904	1.02867760462163	1.04000000000000
356	1.02970721445065	1.03090754567530	1.02970721445065	1.02622674612819	1.02409273265729	1.04000000000000
357	1.01598407096143	1.01982497820187	1.01598407096143	1.01355669190381	1.01510323624879	1.04000000000000
358	1.01217139720771	1.01790091163936	1.01217139720771	1.01249427039308	1.01399700677834	1.04000000000000
359	1.01387969250863	1.02098697065090	1.01387991678970	1.01343614054632	1.01493614054632	1.04000000000000
360	1.01191691391360	1.01785316541010	1.01191691391360	1.01233998835227	1.01383998835227	1.04000000000000
361	1.00968924128676	1.01397646635984	1.00968924128676	1.00854654619198	1.01004654619198	1.04000000000000
362	1.00856535219684	1.01258554741357	1.00856535219684	1.00634577694924	1.00784577694924	1.04000000000000
363	1.01082748883916	1.01539040868828	1.01082748883916	1.01071254379418	1.01221254379418	1.04000000000000
364	1.00951535753740	1.01376093169980	1.00951535753740	1.00820243858008	1.00970243858008	1.04000000000000
365	1.00876454432395	1.01283160507668	1.00876454432395	1.00672395094897	1.00822395094897	1.04000000000000
366	1.00861401551051	1.01264554773955	1.00861401551051	1.00643726394420	1.00793726394420	1.04000000000000
367	1.01053708860147	1.01446436384776	1.01053708860147	1.00912478165566	1.01063509126778	1.04000000000000
368	1.01766644239743	1.02027728392184	1.01766644239743	1.01614302380411	1.01764854266431	1.04000000000000
369	1.03184534969504	1.03172926255429	1.03184456052784	1.02398354199183	1.02196883606120	1.04000000000000
370	1.05113639979964	1.03997913139990	1.05113639979964	1.03099987410751	1.02957658069822	1.04000000000000
371	1.06765950568716	1.03999999747962	1.05898433861158	1.03661065745297	1.03484588053655	1.04000000000000
372	1.07943987784082	1.03999999751534	1.06457363783176	1.04084855228280	1.02572511721962	1.04000000000000
373	1.08589271077177	1.03999999714023	1.06711850202394	1.03947672785473	1.02120616647978	1.04000000000000
374	1.08899837489678	1.03999999673301	1.06824674852388	1.03858833310637	1.02092158724407	1.04000000000000
375	1.08776300756915	1.03999999695028	1.06755798834233	1.03885093809089	1.02184231693544	1.04000000000000
376	1.08282231436392	1.03999999713066	1.06558798434469	1.04119466767012	1.02281173415952	1.04000000000000
377	1.07474225504132	1.03999999810860	1.06218199742049	1.04093651278362	1.02632808788285	1.04000000000000
378	1.06258211288984	1.03999998750336	1.05674649128045	1.03366032831746	1.03522616365161	1.04000000000000
379	1.04674197118345	1.03999995485508	1.04674197118345	1.03259620828396	1.02866818558000	1.04000000000000
380	1.02858089038546	1.02990845365893	1.02858089038546	1.02549465258159	1.02338410092024	1.04000000000000
381	1.01578090771396	1.01964645448675	1.01578090771396	1.01346747590306	1.01501400620028	1.04000000000000
382	1.01251252259902	1.01830249224381	1.01251252259902	1.01285107312071	1.01435377627765	1.04000000000000
383	1.01436018421417	1.02159299951737	1.01436045098813	1.01338842088815	1.01488842088815	1.04000000000000
384	1.01213956137051	1.01804864255373	1.01213956137051	1.01259599684085	1.01409599684085	1.04000000000000
385	1.00963571369420	1.01292883020714	1.00963571369420	1.00844084494887	1.00994084494887	1.04000000000000
386	1.00870696865865	1.01177997296864	1.00870696865865	1.00661367378723	1.00811367378723	1.04000000000000
387	1.01092655361501	1.01453133804203	1.01092655361501	1.01088650463447	1.01238650463447	1.04000000000000
388	1.00959112428491	1.01287359376286	1.00959112428491	1.00835262559036	1.00985262559036	1.04000000000000
389	1.00880885062067	1.01190583105844	1.00880885062067	1.00680929304528	1.00830929304528	1.04000000000000
390	1.00873796777832	1.01181826274463	1.00873796777832	1.00667295704484	1.00817295704484	1.04000000000000
391	1.01024207064550	1.01320828502576	1.01024207064550	1.00872237955461	1.01023062711986	1.04000000000000
392	1.01913005357235	1.02034514688576	1.01913005357235	1.01744578087136	1.01861255346077	1.04000000000000
393	1.02398841887099	1.02449892233822	1.02398841887099	1.02134371213025	1.01994168671383	1.04000000000000
394	1.04075563263225	1.03894678111797	1.04075563263225	1.03054561696770	1.02687465902888	1.04000000000000
395	1.04939425394260	1.03999971816617	1.04939425394260	1.03066972786831	1.02886518963099	1.04000000000000
396	1.04577131586487	1.03999997234950	1.04577131586487	1.03266601840769	1.02836667832272	1.04000000000000
397	1.06037526392334	1.03999998791814	1.05563256972515	1.03290845568628	1.03404873072886	1.04000000000000
398	1.07655644926894	1.03999999826747	1.06312703746657	1.04128162449319	1.02498190480125	1.04000000000000
399	1.06758389379861	1.03999999553613	1.05891216862347	1.03669457720344	1.03490323827382	1.04000000000000
400	1.04400728085134	1.03999987882328	1.04400728085134	1.03231730764642	1.02771601122047	1.04000000000000
401	1.02391743812312	1.02482568160438	1.02391743812312	1.02133460350474	1.02010524484423	1.04000000000000
402	1.02145946397180	1.02326220104904	1.02145946397180	1.01762695734267	1.01786272065117	1.04000000000000
403	1.02806321773816	1.02906753895148	1.02806321773816	1.02570551394606	1.02400024528508	1.04000000000000
404	1.01787111474122	1.02094809324665	1.01787111474122	1.01307553800360	1.01461292636702	1.04000000000000
405	1.01441753055992	1.01802235930637	1.01441753055992	1.01313566081478	1.01466428492269	1.04000000000000
406	1.01282386127818	1.01804205780340	1.01282386127818	1.01313757465177	1.01463885252834	1.04000000000000
407	1.01385202828401	1.01984053056068	1.01385225029612	1.01343327230795	1.01493327230795	1.04000000000000
408	1.01184429727393	1.01662936129397	1.01184429727393	1.01225290578992	1.01375290578992	1.04000000000000
409	1.00983655658385	1.01397167677846	1.00983655658385	1.00883606565807	1.01033606565807	1.04000000000000
410	1.00885760496635	1.01275920190407	1.00885760496635	1.00690364951969	1.00840364951969	1.04000000000000
411	1.01104823804697	1.01547772171799	1.01104823804697	1.01109429983176	1.01259429983176	1.04000000000000
412	1.00959112428491	1.01366733728983	1.00959112428491	1.00835262559036	1.00985262559036	1.04000000000000
413	1.00892855299658	1.01284694439798	1.00892855299658	1.00704171831414	1.00854171831414	1.04000000000000
414	1.00881328207954	1.01270439747750	1.00881328207954	1.00681785062720	1.00831785062720	1.04000000000000
415	1.01070237081473	1.01439483952506	1.01070237081473	1.00928075539027	1.01079227181762	1.04000000000000
416	1.01935478959097	1.02132999574780	1.01935478959097	1.01763987229779	1.01869255604836	1.04000000000000
417	1.03195397321805	1.03177627023625	1.03195321315393	1.02446446502096	1.02246705911652	1.04000000000000
418	1.04969647124833	1.03994864537893	1.04969647124833	1.03046872759328	1.02874462497190	1.04000000000000
419	1.06465904938018	1.03999999753110	1.05735071280374	1.03497268624169	1.03603601055975	1.04000000000000
420	1.07665449160014	1.03999999879858	1.06342457950445	1.04055766761987	1.02475777396278	1.04000000000000
421	1.08375696988896	1.03999999876817	1.06647256116462	1.04077240078518	1.02159808961308	1.04000000000000
422	1.08532496304402	1.03999999880558	1.06678938579830	1.03971357671311	1.02098193833504	1.04000000000000
423	1.08059090544122	1.03999999883577	1.06473020312028	1.04128071380606	1.02524653666191	1.04000000000000
424	1.07169418783967	1.03999999884304	1.06068880737886	1.04033398957392	1.03064009492497	1.04000000000000
425	1.05503035241808	1.03981959866010	1.05347401293842	1.03173122184110	1.03117745995600	1.04000000000000
426	1.03402204002915	1.03376497814582	1.03402204002915	1.02667614981737	1.02469093862925	1.04000000000000
427	1.04023332429156	1.03938942044138	1.04023332429156	1.03199291183340	1.02872722400685	1.04000000000000
428	1.02879010000793	1.03005124903728	1.02879010000793	1.02593872585968	1.02389116229094	1.04000000000000
429	1.01486252402969	1.01895509601197	1.01486252402969	1.01311611917202	1.01465531950347	1.04000000000000
430	1.01251178811044	1.01839040169430	1.01251178811044	1.01291514333839	1.01441628007618	1.04000000000000
431	1.01395349378073	1.02083931731252	1.01395372420653	1.01343978791532	1.01493978791532	1.04000000000000
432	1.01169465647398	1.01722489696658	1.01169465647398	1.01206500104726	1.01356500104726	1.04000000000000
433	1.00956883534223	1.01358358056971	1.00956883534223	1.00830847732708	1.00980847732708	1.04000000000000
434	1.00866269698891	1.01246203933749	1.00866269698891	1.00652939190598	1.00802939190598	1.04000000000000
435	1.01089952834365	1.01523686924435	1.01089952834365	1.01083945844309	1.01233945844309	1.04000000000000
436	1.00961787608594	1.01364437518217	1.00961787608594	1.00840557056002	1.00990557056002	1.04000000000000
437	1.00887977207069	1.01273040936860	1.00887977207069	1.00694669543137	1.00844669543137	1.04000000000000
438	1.00876011452314	1.01258245262533	1.00876011452314	1.00671544071059	1.00821544071059	1.04000000000000
439	1.01032007643838	1.01407303427472	1.01032007643838	1.00893139573427	1.01043992888545	1.04000000000000
440	1.01694605413776	1.01939134882836	1.01694605413776	1.01552847493621	1.01706122898910	1.04000000000000
441	1.03116665561182	1.03110292591764	1.03116665561182	1.02421881390552	1.02210063197341	1.04000000000000
442	1.04933094414215	1.03999999123756	1.04933094414215	1.03063245008474	1.02880902177329	1.04000000000000
443	1.06561556490842	1.03999999922451	1.05806657677389	1.03545341084713	1.03624249815752	1.04000000000000
444	1.07730642050429	1.03999999981370	1.06374244878368	1.04073590655263	1.02522013527583	1.04000000000000
445	1.08327003521449	1.03999999955956	1.06623524648075	1.04106916284365	1.02209000142708	1.04000000000000
446	1.08509967118584	1.03999999963164	1.06675514659613	1.03985278629613	1.02092193467499	1.04000000000000
447	1.08427894527187	1.03999999957343	1.06624445429451	1.04019057777685	1.02138029574197	1.04000000000000
448	1.08099942696586	1.03999999960992	1.06480462232576	1.04127045631723	1.02481901134625	1.04000000000000
449	1.07213728076339	1.03999999958991	1.06094669198705	1.04015978588011	1.03003454531773	1.04000000000000
450	1.04667663779307	1.03999999204302	1.04667663779307	1.03241906122824	1.02827706604391	1.04000000000000
451	1.03073842408924	1.03131270058522	1.03073842408924	1.02615889261145	1.02404786833891	1.04000000000000
452	1.02501972509456	1.02669488399222	1.02501972509456	1.02245976984039	1.02090837011309	1.04000000000000
453	1.01593145862310	1.01939444593097	1.01593145862310	1.01369680046063	1.01523583539297	1.04000000000000
454	1.01220622148434	1.01780902744724	1.01220622148434	1.01256387515230	1.01406599161105	1.04000000000000
455	1.01359872472447	1.02031111306723	1.01359892681000	1.01337881120661	1.01487881120661	1.04000000000000
456	1.01184429727393	1.01749978073508	1.01184429727393	1.01225290578992	1.01375290578992	1.04000000000000
457	1.00973386455087	1.01401619445914	1.00973386455087	1.00863447229806	1.01013447229806	1.04000000000000
458	1.00899953974351	1.01310643238921	1.00899953974351	1.00718065601031	1.00868065601031	1.04000000000000
459	1.01092204900671	1.01549244366566	1.01092204900671	1.01087868482148	1.01237868482148	1.04000000000000
460	1.00946635561569	1.01368453167629	1.00946635561569	1.00810516380894	1.00960516380894	1.04000000000000
461	1.00886203808519	1.01293631578568	1.00886203808519	1.00691225109856	1.00841225109856	1.04000000000000
462	1.00858746963437	1.01259684765697	1.00858746963437	1.00638728049609	1.00788728049609	1.04000000000000
463	1.00967999642391	1.01353304272469	1.00967999642391	1.00773094855505	1.00923813586524	1.04000000000000
464	1.01629716037310	1.01886981346437	1.01629716037310	1.01478192197268	1.01636079871049	1.04000000000000
465	1.03013520012150	1.03046965950557	1.03013520012150	1.02387152821667	1.02155823732202	1.04000000000000
466	1.04735086092921	1.03999998211578	1.04735086092921	1.03156084460516	1.02789647116830	1.04000000000000
467	1.06385607594204	1.03999999631468	1.05735684061884	1.03440407781676	1.03584550720855	1.04000000000000
468	1.07593509514763	1.03999999877203	1.06324041206096	1.03944889721771	1.02427881908511	1.04000000000000
469	1.08309139771540	1.03999999902584	1.06621074832329	1.04108311481557	1.02224386279055	1.04000000000000
470	1.08653777751004	1.03999999805013	1.06771634634129	1.03989669454861	1.02147702036980	1.04000000000000
471	1.08396848936547	1.03999999897749	1.06633934187930	1.04069771042089	1.02150899650058	1.04000000000000
472	1.08027458883935	1.03999999886078	1.06479821944080	1.04088852289930	1.02552305101428	1.04000000000000
473	1.07179191050055	1.03999999906803	1.06104056898968	1.03916603728696	1.03018263442005	1.04000000000000
474	1.05821211590695	1.03999988337652	1.05465594722265	1.03242944760888	1.03297845598414	1.04000000000000
475	1.04429333999475	1.03999996301225	1.04429333999475	1.03269133519448	1.02815661318876	1.04000000000000
476	1.02911668359018	1.03015958194190	1.02911668359018	1.02527547070667	1.02307641456015	1.04000000000000
477	1.01577676534043	1.01956935955461	1.01577676534043	1.01353517718168	1.01507869893115	1.04000000000000
478	1.01170033053175	1.01702321493125	1.01170033053175	1.01185478396959	1.01335859416841	1.04000000000000
479	1.01372761508606	1.02082154301017	1.01372782712196	1.01341134960710	1.01491134960710	1.04000000000000
480	1.01206681714684	1.01816627548660	1.01206681714684	1.01251419178741	1.01401419178741	1.04000000000000
481	1.01018094770722	1.01453053073731	1.01018094770722	1.00950382319240	1.01100382319240	1.04000000000000
482	1.00912830211469	1.01322624515179	1.00912830211469	1.00743429730978	1.00893429730978	1.04000000000000
483	1.01094907903588	1.01548437887964	1.01094907903588	1.01092547470824	1.01242547470824	1.04000000000000
484	1.00961787608594	1.01383245896178	1.00961787608594	1.00840557056002	1.00990557056002	1.04000000000000
485	1.00895516848609	1.01301204384400	1.00895516848609	1.00709372462206	1.00859372462206	1.04000000000000
486	1.00856977538439	1.01253557910676	1.00856977538439	1.00635406664593	1.00785406664593	1.04000000000000
487	1.00916487333460	1.01284938281794	1.00916487333460	1.00673784846532	1.00824870034092	1.04000000000000
488	1.01562813914003	1.01809019867653	1.01562813914003	1.01379221653984	1.01539126903557	1.04000000000000
489	1.02931719804953	1.02936247163414	1.02931664701772	1.02274530673966	1.02031321472654	1.04000000000000
490	1.04747742607253	1.03999989248976	1.04747742607253	1.03106116062491	1.02747431341330	1.04000000000000
491	1.06395526443359	1.03999997558047	1.05707793739425	1.03449268606404	1.03590551677503	1.04000000000000
492	1.07547317837387	1.03999999610444	1.06255096039818	1.04102451559556	1.02535471127378	1.04000000000000
493	1.08305062595731	1.03999999662849	1.06605356025852	1.04128582651879	1.02235562667484	1.04000000000000
494	1.08543384422360	1.03999999662831	1.06666453504887	1.03946749445239	1.02106789880669	1.04000000000000
495	1.08403660905028	1.03999999642747	1.06597682151846	1.04018116636784	1.02165325995922	1.04000000000000
496	1.07924036853317	1.03999999633707	1.06381870751183	1.04120803870046	1.02621367201042	1.04000000000000
497	1.07176165091719	1.03999999553495	1.06050020445498	1.04101010209814	1.03082957039772	1.04000000000000
498	1.05974838846208	1.03999996624444	1.05507905214102	1.03296103791424	1.03354738714929	1.04000000000000
499	1.04492189591595	1.03999983114198	1.04492189591595	1.03305796431553	1.02846527825075	1.04000000000000
500	1.02777743930907	1.02923130808766	1.02777743930907	1.02503446120732	1.02299326362478	1.04000000000000
501	1.01543956163249	1.01949387321870	1.01543956163249	1.01322496309765	1.01477049667615	1.04000000000000
502	1.01205603369008	1.01786714465851	1.01205603369008	1.01245103564286	1.01395203744870	1.04000000000000
503	1.01390736286861	1.02095867412394	1.01390758943783	1.01343819728909	1.01493819728909	1.04000000000000
504	1.01154066512251	1.01717709407345	1.01154066512251	1.01185689893887	1.01335689893887	1.04000000000000
505	1.00956883534223	1.01370936185466	1.00956883534223	1.00830847732708	1.00980847732708	1.04000000000000
506	1.00878226503391	1.01273567040205	1.00878226503391	1.00675803602824	1.00825803602824	1.04000000000000
507	1.00841947103692	1.01228735985399	1.00841947103692	1.00607546004496	1.00757546004496	1.04000000000000
508	1.00813260479398	1.01193329227381	1.00813260479398	1.00556339091170	1.00706339091170	1.04000000000000
509	1.00839296469021	1.01225463014763	1.00839296469021	1.00602701974569	1.00752701974569	1.04000000000000
510	1.00849460157879	1.01238014556597	1.00849460157879	1.00621391175344	1.00771391175344	1.04000000000000
511	1.01015102455378	1.01405506509759	1.01015102455378	1.00872923021197	1.01023645551833	1.04000000000000
512	1.01648266743512	1.01919047233756	1.01648266743512	1.01510900857470	1.01664284835016	1.04000000000000
513	1.03009960126470	1.03028462712495	1.03009960126470	1.02369485784859	1.02137841676753	1.04000000000000
514	1.04775491641834	1.03999999424478	1.04775491641834	1.03107758472123	1.02779273302060	1.04000000000000
515	1.06357640517087	1.03999999798834	1.05665166261282	1.03450434550857	1.03568200411620	1.04000000000000
516	1.07508343410980	1.03999999958717	1.06234914540176	1.04101453522621	1.02588141842954	1.04000000000000
517	1.08150765360744	1.03999999971517	1.06515639370508	1.04148647025559	1.02410388808010	1.04000000000000
518	1.08369510595188	1.03999999969562	1.06603281511200	1.04067713198700	1.02189597911563	1.04000000000000
519	1.08285589515916	1.03999999969958	1.06557603584035	1.04114431491626	1.02279041922765	1.04000000000000
520	1.07781054868670	1.03999999982684	1.06356493730032	1.04158558503558	1.02599507098986	1.04000000000000
521	1.06827033841581	1.03999999944105	1.05915355247196	1.03759009551482	1.03416824392515	1.04000000000000
522	1.05620562226885	1.03999059900257	1.05399563289316	1.03232986890597	1.03204612087631	1.04000000000000
523	1.04185389028721	1.03999994713659	1.04185389028721	1.03214484637278	1.02819590608775	1.04000000000000
524	1.02571014522862	1.02748660245260	1.02571014522862	1.02323040140405	1.02152273345965	1.04000000000000
525	1.01275919191342	1.01703340682975	1.01275919191342	1.01239172129615	1.01390948513987	1.04000000000000
526	1.01205662237168	1.01794415152210	1.01205662237168	1.01248939258389	1.01398965148303	1.04000000000000
527	1.01352513269262	1.02032777113837	1.01352532926814	1.01336124621490	1.01486124621490	1.04000000000000
528	1.01144564581942	1.01700039700397	1.01144564581942	1.01172071740166	1.01322071740166	1.04000000000000
529	1.00937285793993	1.01348577596231	1.00937285793993	1.00791939911750	1.00941939911750	1.04000000000000
530	1.00859189357190	1.01251954778880	1.00859189357190	1.00639559761072	1.00789559761072	1.04000000000000
531	1.01099864892936	1.01550512272609	1.01099864892936	1.01101043627302	1.01251043627302	1.04000000000000
532	1.00958666618919	1.01375073385297	1.00958666618919	1.00834379782498	1.00984379782498	1.04000000000000
533	1.00873796777832	1.01270008701978	1.00873796777832	1.00667295704484	1.00817295704484	1.04000000000000
534	1.00861401551051	1.01254688367364	1.00861401551051	1.00643726394420	1.00793726394420	1.04000000000000
535	1.00989840731326	1.01376350058043	1.00989840731326	1.00823967454391	1.00974596869769	1.04000000000000
536	1.01623039921796	1.01883999043802	1.01623039921796	1.01482738962282	1.01638628117087	1.04000000000000
537	1.02944410643689	1.02957679507553	1.02944357924057	1.02306559526860	1.02068627082494	1.04000000000000
538	1.04671594128941	1.03999999852570	1.04671594128941	1.03147315623379	1.02727506824033	1.04000000000000
539	1.06314861939110	1.03999999958572	1.05657036013119	1.03404333389378	1.03549680289830	1.04000000000000
540	1.07502004964283	1.03999999997659	1.06239405279922	1.04073186482605	1.02589256710346	1.04000000000000
541	1.08130400232689	1.03999999994002	1.06487054201998	1.04125194608207	1.02448015852373	1.04000000000000
542	1.08406793026873	1.03999999993377	1.06602723311796	1.04020103584904	1.02161101213641	1.04000000000000
543	1.07815492296582	1.03999999996307	1.06345768262199	1.04186598761646	1.02625055595527	1.04000000000000
544	1.07236790637810	1.03999999994400	1.06079545961672	1.04080878838860	1.02999482731897	1.04000000000000
545	1.06359107023563	1.03999999958023	1.05676326933237	1.03433469087533	1.03570677773876	1.04000000000000
546	1.03614462520039	1.03556874362095	1.03614462520039	1.02827185164510	1.02592494192329	1.04000000000000
547	1.04089567118406	1.03986774135199	1.04089567118406	1.03204125209060	1.02846314395470	1.04000000000000
548	1.03456343186746	1.03450509256888	1.03456343186746	1.02788804995069	1.02581986674182	1.04000000000000
549	1.01500909037361	1.01889417687525	1.01500909037361	1.01324967374621	1.01479080854394	1.04000000000000
550	1.01253018537337	1.01861598406748	1.01253018537337	1.01295280621000	1.01445337095117	1.04000000000000
551	1.01385202828401	1.02080141748411	1.01385225029612	1.01343327230795	1.01493327230795	1.04000000000000
552	1.01131906355713	1.01674788605784	1.01131906355713	1.01153061845797	1.01303061845797	1.04000000000000
553	1.00956437801439	1.01324490888579	1.00956437801439	1.00829964496366	1.00979964496366	1.04000000000000
554	1.00859189357190	1.01204173512553	1.00859189357190	1.00639559761072	1.00789559761072	1.04000000000000
555	1.01102118705283	1.01505440401696	1.01102118705283	1.01104869483427	1.01254869483427	1.04000000000000
556	1.00961787608594	1.01331119097942	1.00961787608594	1.00840557056002	1.00990557056002	1.04000000000000
557	1.00871139665284	1.01218962077892	1.00871139665284	1.00662212868859	1.00812212868859	1.04000000000000
558	1.00880885062067	1.01231004346151	1.00880885062067	1.00680929304528	1.00830929304528	1.04000000000000
559	1.01003529925919	1.01339297063988	1.01003529925919	1.00839383211229	1.00990112892817	1.04000000000000
560	1.01746280258352	1.01938539600281	1.01746280258352	1.01597899725544	1.01751499708348	1.04000000000000
561	1.02477786556657	1.02550572527311	1.02477786556657	1.02182358975488	1.02011025703600	1.04000000000000
562	1.03131879900699	1.03093393415819	1.03131879900699	1.02439844758698	1.02232216348369	1.04000000000000
563	1.03196457008789	1.03150353499331	1.03196457008789	1.02483333679577	1.02283383947392	1.04000000000000
564	1.03388754613280	1.03336643273832	1.03388754613280	1.02695699888463	1.02503052293633	1.04000000000000
565	1.04581721538461	1.03999991186179	1.04581721538461	1.03255994499537	1.02821858822055	1.04000000000000
566	1.07408577912381	1.03999999446699	1.06194867767280	1.04055175120570	1.02703987321034	1.04000000000000
567	1.06497173742764	1.03999999313305	1.05738856231734	1.03553637221483	1.03607148847993	1.04000000000000
568	1.03189124857148	1.03129105854382	1.03189048250897	1.02428724313580	1.02229168363498	1.04000000000000
569	1.05306383347493	1.03973350635792	1.05306435185485	1.03083792373357	1.03029486952336	1.04000000000000
570	1.06059882435567	1.03999998589569	1.05584587650144	1.03286669242581	1.03428625622796	1.04000000000000
571	1.04320401102171	1.03999973474562	1.04320401102171	1.03280281543954	1.02850862347221	1.04000000000000
572	1.02633763126717	1.02756060377917	1.02633763126717	1.02389808473219	1.02207495748626	1.04000000000000
573	1.01520983094598	1.01873319738788	1.01520983094598	1.01321256689095	1.01475590775938	1.04000000000000
574	1.01240623152148	1.01793821955287	1.01240623152148	1.01284163921086	1.01434225388048	1.04000000000000
575	1.01363093485848	1.01997781454250	1.01363113939455	1.01338720923986	1.01488720923986	1.04000000000000
576	1.01156782652597	1.01668380844258	1.01156782652597	1.01189474617026	1.01339474617026	1.04000000000000
577	1.00941737222772	1.01333935016841	1.00941737222772	1.00800785663219	1.00950785663219	1.04000000000000
578	1.00871139665284	1.01246583596783	1.00871139665284	1.00662212868859	1.00812212868859	1.04000000000000
579	1.01102118705283	1.01533122912443	1.01102118705283	1.01104869483427	1.01254869483427	1.04000000000000
580	1.00954209367777	1.01349387894248	1.00954209367777	1.00825547093909	1.00975547093909	1.04000000000000
581	1.00883100942346	1.01261369298094	1.00883100942346	1.00685212207263	1.00835212207263	1.04000000000000
582	1.00868925818623	1.01243847627610	1.00868925818623	1.00657990224419	1.00807990224419	1.04000000000000
583	1.00959835504251	1.01323851806836	1.00959835504251	1.00774215594546	1.00924742533655	1.04000000000000
584	1.01800207254223	1.02012054030628	1.01800207254223	1.01646689731110	1.01798494744857	1.04000000000000
585	1.02380324160055	1.02482981007834	1.02380324160055	1.02110833412186	1.01973109198035	1.04000000000000
586	1.02658978561374	1.02723978108490	1.02658978561374	1.02266863372635	1.02047249568509	1.04000000000000
587	1.05989487342682	1.03999999524806	1.05489728559263	1.03301619023936	1.03364915680877	1.04000000000000
588	1.07420906786716	1.03999999891378	1.06214822712620	1.04003690318975	1.02673817653428	1.04000000000000
589	1.08155735694189	1.03999999896650	1.06533177919223	1.04134872765360	1.02396873755271	1.04000000000000
590	1.07800207881581	1.03999999922888	1.06370974776292	1.04150508060728	1.02608253564015	1.04000000000000
591	1.06002393121816	1.03999999505239	1.05515215543500	1.03297458560675	1.03371855935624	1.04000000000000
592	1.06714801596537	1.03999999745514	1.05848192617669	1.03727029288225	1.03528579360155	1.04000000000000
593	1.05902181719017	1.03999999558973	1.05457336338766	1.03267573796341	1.03315499997201	1.04000000000000
594	1.05778407843633	1.03999998904084	1.05454715777866	1.03245510253546	1.03284287160599	1.04000000000000
595	1.04442614434890	1.03999997083726	1.04442614434890	1.03279594094424	1.02826965656301	1.04000000000000
596	1.02872400871232	1.02979196142347	1.02872400871232	1.02573177225489	1.02363043568858	1.04000000000000
597	1.01620533478081	1.01965729630958	1.01620533478081	1.01365988437307	1.01520435912883	1.04000000000000
598	1.01244142126923	1.01811704717928	1.01244142126923	1.01283570559801	1.01433722698895	1.04000000000000
599	1.01395810781068	1.02073601353121	1.01395833862511	1.01343982073549	1.01493982073549	1.04000000000000
600	1.01184429727393	1.01735382821227	1.01184429727393	1.01225290578992	1.01375290578992	1.04000000000000
601	1.00973832772482	1.01391513194519	1.00973832772482	1.00864325625175	1.01014325625175	1.04000000000000
602	1.00866269698891	1.01258333588836	1.00866269698891	1.00652939190598	1.00802939190598	1.04000000000000
603	1.01094457363440	1.01541462039238	1.01094457363440	1.01091769799610	1.01241769799610	1.04000000000000
604	1.00956883534223	1.01370495523986	1.00956883534223	1.00830847732708	1.00980847732708	1.04000000000000
605	1.00898178942354	1.01297792009100	1.00898178942354	1.00714584675921	1.00864584675921	1.04000000000000
606	1.00880885062067	1.01276401445319	1.00880885062067	1.00680929304528	1.00830929304528	1.04000000000000
607	1.00975799032058	1.01367410347943	1.00975799032058	1.00816927959048	1.00967399751870	1.04000000000000
608	1.01608424329145	1.01887036534343	1.01608424329145	1.01475261648291	1.01629249943901	1.04000000000000
609	1.02977223132046	1.03000413032567	1.02977223132046	1.02357912033291	1.02124401755855	1.04000000000000
610	1.04843684779076	1.03999996685999	1.04843684779076	1.03067936185300	1.02819086302501	1.04000000000000
611	1.06115556478598	1.03999998525067	1.05563652099956	1.03293940003093	1.03438306372008	1.04000000000000
612	1.07374066602449	1.03999999779288	1.06196730093361	1.03963898236308	1.02738596973721	1.04000000000000
613	1.08212892907079	1.03999999809652	1.06548079510850	1.04161176442893	1.02338434766151	1.04000000000000
614	1.08419106430642	1.03999999824549	1.06623287780661	1.04028866067717	1.02143668020430	1.04000000000000
615	1.08375490270285	1.03999999826689	1.06604523531558	1.04061686369081	1.02184254449183	1.04000000000000
616	1.07749553974234	1.03999999838682	1.06348531538646	1.04151797694356	1.02571679205390	1.04000000000000
617	1.06657616468608	1.03999999556192	1.05830745971660	1.03640438588454	1.03573091154978	1.04000000000000
618	1.05727332444985	1.03999842267666	1.05428635419487	1.03243096275087	1.03254192690429	1.04000000000000
619	1.04272736998855	1.03999981269446	1.04272736998855	1.03228590617558	1.02816045945319	1.04000000000000
620	1.02480337195558	1.02650289795058	1.02480337195558	1.02219129206466	1.02066725795394	1.04000000000000
621	1.01463199892359	1.01859949908914	1.01463199892359	1.01312044442495	1.01465835629440	1.04000000000000
622	1.01213851244325	1.01802855852814	1.01213851244325	1.01256086792720	1.01406154514788	1.04000000000000
623	1.01346996705573	1.02024473467261	1.01347015958093	1.01335087275048	1.01485087275048	1.04000000000000
624	1.01146826303304	1.01703711656696	1.01146826303304	1.01175365669709	1.01325365669709	1.04000000000000
625	1.00961341706823	1.01375286551647	1.00961341706823	1.00839674908733	1.00989674908733	1.04000000000000
626	1.00863614120217	1.01254322634858	1.00863614120217	1.00647906272957	1.00797906272957	1.04000000000000
627	1.01117003843873	1.01568752032827	1.01117003843873	1.01129522435198	1.01279522435198	1.04000000000000
628	1.00974279105293	1.01391328898609	1.00974279105293	1.00865203856795	1.01015203856795	1.04000000000000
629	1.00856535219684	1.01245576660194	1.00856535219684	1.00634577694924	1.00784577694924	1.04000000000000
630	1.00841947103692	1.01227557224341	1.00841947103692	1.00607546004496	1.00757546004496	1.04000000000000
631	1.00934289179260	1.01316624078521	1.00934289179260	1.00738168287284	1.00888586820619	1.04000000000000
632	1.01511850367671	1.01780035007497	1.01511850367671	1.01361541227124	1.01518365083214	1.04000000000000
633	1.02816538986836	1.02849212799955	1.02816498229565	1.02275368979876	1.02036757872335	1.04000000000000
634	1.04640781052194	1.03999998435729	1.04640781052194	1.03197773859699	1.02769644063614	1.04000000000000
635	1.06289990327953	1.03999999694486	1.05667280614819	1.03384191340179	1.03538404840095	1.04000000000000
636	1.07191024260702	1.03999999958651	1.06116465863875	1.03892751494917	1.03001697194853	1.04000000000000
637	1.08130109109632	1.03999999968889	1.06551348691543	1.04085398870255	1.02413096511168	1.04000000000000
638	1.08189096958592	1.03999999960286	1.06578863688109	1.04102073023011	1.02338085569046	1.04000000000000
639	1.08235929105039	1.03999999957249	1.06563927214814	1.04160787184027	1.02313341987579	1.04000000000000
640	1.07779999054342	1.03999999977829	1.06358253459976	1.04156084743792	1.02597040110217	1.04000000000000
641	1.07005701532734	1.03999999921268	1.06006103720361	1.03850852867773	1.03215801036386	1.04000000000000
642	1.05795381094910	1.03999991039565	1.05454812170394	1.03242065936463	1.03285778959406	1.04000000000000
643	1.04206662616643	1.03999965509558	1.04206662616643	1.03171934652310	1.02772597799072	1.04000000000000
644	1.02536098617243	1.02697404338037	1.02536098617243	1.02272560344342	1.02102329616829	1.04000000000000
645	1.01410105995599	1.01802906889367	1.01410105995599	1.01295105786811	1.01448230039933	1.04000000000000
646	1.01204487291773	1.01787406148830	1.01204487291773	1.01248500082307	1.01398508156926	1.04000000000000
647	1.01375525175332	1.02062159364199	1.01375546597340	1.01341734972903	1.01491734972903	1.04000000000000
648	1.01171278536920	1.01735311296691	1.01171278536920	1.01208847709025	1.01358847709025	1.04000000000000
649	1.00983655658385	1.01309389229334	1.00983655658385	1.00883606565807	1.01033606565807	1.04000000000000
650	1.00910165115227	1.01218400047730	1.00910165115227	1.00738165510455	1.00888165510455	1.04000000000000
651	1.01114296164638	1.01471681750173	1.01114296164638	1.01125119895955	1.01275119895955	1.04000000000000
652	1.00954209367777	1.01272905235245	1.00954209367777	1.00825547093909	1.00975547093909	1.04000000000000
653	1.00844598276339	1.01137415622152	1.00844598276339	1.00612412461551	1.00762412461551	1.04000000000000
654	1.00839296469021	1.01130873993591	1.00839296469021	1.00602701974569	1.00752701974569	1.04000000000000
655	1.00868023359826	1.01155836059628	1.00868023359826	1.00637980766166	1.00788199488637	1.04000000000000
656	1.01490200437106	1.01655340232811	1.01490200437106	1.01314591267408	1.01473422265884	1.04000000000000
657	1.01766943889014	1.01904689385458	1.01766943889014	1.01615467851970	1.01769084383498	1.04000000000000
658	1.04675078511685	1.03999997481228	1.04675078511685	1.03148643072763	1.02731501736540	1.04000000000000
659	1.06246566631840	1.03999999225627	1.05625476011168	1.03361454408665	1.03512781833766	1.04000000000000
660	1.07514801925423	1.03999999856646	1.06254403165968	1.04055543558871	1.02562908469883	1.04000000000000
661	1.08191257716939	1.03999999784703	1.06569599644650	1.04116919462351	1.02342430639930	1.04000000000000
662	1.08361097961164	1.03999999832158	1.06624582426419	1.04102804586363	1.02182189931670	1.04000000000000
663	1.08200946219962	1.03999999800698	1.06541943779089	1.04159847769240	1.02350380841735	1.04000000000000
664	1.06579920650593	1.03999999661565	1.05777945828697	1.03634585758598	1.03622064055009	1.04000000000000
665	1.02859623967852	1.02839552222605	1.02859623967852	1.02404323074917	1.02177384494829	1.04000000000000
666	1.03047148454522	1.03008854161186	1.03047148454522	1.02531018630828	1.02312112740453	1.04000000000000
667	1.01748617964745	1.02008296883964	1.01748617964745	1.01404421132782	1.01557991789343	1.04000000000000
668	1.01352254009566	1.01780379106327	1.01352254009566	1.01324201235185	1.01475277624914	1.04000000000000
669	1.01324988800657	1.01785261090007	1.01324988800657	1.01321998524794	1.01472671146257	1.04000000000000
670	1.01231705072399	1.01716844150452	1.01231705072399	1.01278273866907	1.01428273866907	1.04000000000000
671	1.01291964151287	1.01813213621109	1.01291964151287	1.01321867446038	1.01471867446038	1.04000000000000
672	1.01089502468660	1.01489484138437	1.01089502468660	1.01083158791290	1.01233158791290	1.04000000000000
673	1.00929721871715	1.01104154261681	1.00929721871715	1.00776911449408	1.00926911449408	1.04000000000000
674	1.00861401551051	1.01019630329001	1.00861401551051	1.00643726394420	1.00793726394420	1.04000000000000
675	1.00820315967313	1.00968834258555	1.00820315967313	1.00568675836852	1.00718675836852	1.04000000000000
676	1.00824727579734	1.00974290875531	1.00824727579734	1.00576477538507	1.00726477538507	1.04000000000000
677	1.00851670702715	1.01007601764967	1.00851670702715	1.00625496155028	1.00775496155028	1.04000000000000
678	1.00895073219293	1.01061288012445	1.00895073219293	1.00708504868673	1.00858504868673	1.04000000000000
679	1.00985148820111	1.01171009108853	1.00985148820111	1.00883197830997	1.01033223858794	1.04000000000000
680	1.01022368464969	1.01189819346885	1.01022368464969	1.00903490291771	1.01054018968161	1.04000000000000
681	1.01122428214160	1.01304103733395	1.01122428214160	1.01067470203421	1.01218147264079	1.04000000000000
682	1.01243263920284	1.01433129266103	1.01243263920284	1.01209155315615	1.01360670913551	1.04000000000000
683	1.01141685684669	1.01359038329726	1.01141685684669	1.01153213119674	1.01303438520055	1.04000000000000
684	1.01232024300962	1.01474691604233	1.01232024300962	1.01270891850950	1.01421058456844	1.04000000000000
685	1.01446500302836	1.01642640349914	1.01446500302836	1.01307650913090	1.01460995100118	1.04000000000000
686	1.02191106817211	1.02181115631993	1.02191106817211	1.01910248959941	1.01898679390670	1.04000000000000
687	1.02237117887374	1.02182240057793	1.02237117887374	1.01962606660380	1.01923466177462	1.04000000000000
688	1.02239783919942	1.02185654130058	1.02239783919942	1.01964034403322	1.01923419054184	1.04000000000000
689	1.01848257613946	1.01931529974081	1.01848257613946	1.01498347836740	1.01638864524260	1.04000000000000
690	1.02242260475359	1.02253008005427	1.02242260475359	1.01903776717062	1.01874141974030	1.04000000000000
691	1.02721487218135	1.02335039046575	1.02721487218135	1.02493511795485	1.02318001937436	1.04000000000000
692	1.02379589248404	1.02400265204255	1.02379589248404	1.02037323583975	1.01960263626270	1.04000000000000
693	1.01766492052186	1.01891103861816	1.01766492052186	1.01419124548402	1.01572584854883	1.04000000000000
694	1.01262568712623	1.01648011036278	1.01262568712623	1.01304221828109	1.01454234285890	1.04000000000000
695	1.01354812555291	1.01797035319912	1.01354832383677	1.01336635156444	1.01486635156444	1.04000000000000
696	1.01129195513068	1.01436313566698	1.01129195513068	1.01148869671718	1.01298869671718	1.04000000000000
697	1.00954209367777	1.01329247275214	1.00954209367777	1.00825547093909	1.00975547093909	1.04000000000000
698	1.00888420594469	1.01247819792769	1.00888420594469	1.00695531587569	1.00845531587569	1.04000000000000
699	1.01112040203724	1.01525306275506	1.01112040203724	1.01121423439691	1.01271423439691	1.04000000000000
700	1.00973832772482	1.01353569186820	1.00973832772482	1.00864325625175	1.01014325625175	1.04000000000000
701	1.00891081236186	1.01251109504238	1.00891081236186	1.00700711495407	1.00850711495407	1.04000000000000
702	1.00903060863643	1.01265925083828	1.00903060863643	1.00724168334885	1.00874168334885	1.04000000000000
703	1.00966465952567	1.01336830605459	1.00966465952567	1.00834990349863	1.00985133077147	1.04000000000000
704	1.01314477266396	1.01615792097542	1.01314477266396	1.01202101009898	1.01355117610283	1.04000000000000
705	1.02303398164501	1.02426837915510	1.02303398164501	1.02064805949686	1.01977469339750	1.04000000000000
706	1.02463509932239	1.02553266974851	1.02463509932239	1.02178963916630	1.02015298897579	1.04000000000000
707	1.04263581885838	1.03999995618284	1.04263581885838	1.03179668733555	1.02757125005631	1.04000000000000
708	1.05636924892062	1.03999707853101	1.05423054120788	1.03249612349542	1.03222475292824	1.04000000000000
709	1.06997947531156	1.03999999959914	1.06009315883606	1.03816629130780	1.03220989666156	1.04000000000000
710	1.07602871850144	1.03999999977958	1.06279218322369	1.04116803437143	1.02468853282409	1.04000000000000
711	1.08245809381125	1.03999999978296	1.06536139696067	1.04126674030762	1.02323510842968	1.04000000000000
712	1.06833505934302	1.03999999951197	1.05910569424733	1.03796004693221	1.03413070552577	1.04000000000000
713	1.07304222346119	1.03999999975053	1.06115717542143	1.04077831921328	1.02896431319520	1.04000000000000
714	1.05788653642026	1.03999997411991	1.05452141368563	1.03242236353196	1.03282707778757	1.04000000000000
715	1.04497482470938	1.03999999224849	1.04497482470938	1.03321411951316	1.02863736391348	1.04000000000000
716	1.02693303354870	1.02827507852560	1.02693303354870	1.02455320471679	1.02270914850066	1.04000000000000
717	1.01393709056438	1.01788306187428	1.01393709056438	1.01299260003416	1.01452055515006	1.04000000000000
718	1.01234969940844	1.01800582156649	1.01234969940844	1.01281089111434	1.01431097463811	1.04000000000000
719	1.01357572256380	1.01997809345759	1.01357592291389	1.01337298160940	1.01487298160940	1.04000000000000
720	1.01144564581942	1.01657011755644	1.01144564581942	1.01172071740166	1.01322071740166	1.04000000000000

==> data/V3ph.txt <==
h	V0              	Vopf	            Vde	                Vlocal	            Vlocal2          	Vmax
1	1.01008245631792	1.01456932083156	1.01424391104756	1.01482197325044	1.01497197325044	1.04000000000000
2	1.00915051542856	1.01341474408970	1.01332099253038	1.01299944602626	1.01314944602626	1.04000000000000
3	1.00866269698891	1.01281135235472	1.01283560556982	1.01205527963559	1.01220527963560	1.04000000000000
4	1.00834438368259	1.01241808682942	1.01251801739036	1.01146674392442	1.01161674392442	1.04000000000000
5	1.00847249987297	1.01257631491442	1.01264592400353	1.01170021989360	1.01185021989360	1.04000000000000
6	1.00902838721480	1.01326252728981	1.01319960936720	1.01275797351212	1.01290799004056	1.04000000000000
7	1.01135623299180	1.01542237548407	1.01550311250970	1.01583902340696	1.01600152012220	1.04000000000000
8	1.02042499067357	1.02294670643230	1.02042499067357	1.01936533166208	1.01862627025976	1.04000000000000
9	1.03640716520616	1.03613516962365	1.03286843910472	1.02679915446374	1.02307333673536	1.04000000000000
10	1.05486521542836	1.03976935381922	1.05150276231736	1.02980200196177	1.02806833101670	1.04000000000000
11	1.07078088560974	1.03999999583168	1.05738726095968	1.03605151417269	1.02794295732997	1.04000000000000
12	1.08208117972821	1.03999999783523	1.06295954849296	1.03834030665308	1.01939935283702	1.04000000000000
13	1.08596259295434	1.03999999708906	1.06452242119818	1.03741667461195	1.01748338987107	1.04000000000000
14	1.08757026348325	1.03999999771448	1.06453700201700	1.03720015412095	1.01840948669699	1.04000000000000
15	1.08884985513196	1.03999999741994	1.06487889320420	1.03654421228460	1.01771981758997	1.04000000000000
16	1.08479834255705	1.03999999776200	1.06324126168244	1.03778800712959	1.01751380910649	1.04000000000000
17	1.07711776315303	1.03999999885346	1.06005150580870	1.03957135032212	1.02207255667229	1.04000000000000
18	1.06525648622241	1.03999998687964	1.05471156944681	1.03318906092688	1.03278938822560	1.04000000000000
19	1.04928738448388	1.03999995466582	1.04583461834087	1.02900126547459	1.02579757555329	1.04000000000000
20	1.03093774150852	1.03231064155423	1.03093774150852	1.02865267391479	1.02539159712263	1.04000000000000
21	1.01714025298627	1.02113579182005	1.01714025298627	1.01502389093246	1.01522000865883	1.04000000000000
22	1.01311854347456	1.01932615887899	1.01311854347456	1.01460464332856	1.01475706283291	1.04000000000000
23	1.01430927514736	1.02150635470293	1.01430953713334	1.01474632258486	1.01489632258486	1.04000000000000
24	1.01179439741832	1.01749732319536	1.01179439741832	1.01354165959055	1.01369165959055	1.04000000000000
25	1.00976064590732	1.01362688489655	1.00976064590732	1.01003715116557	1.01018715116557	1.04000000000000
26	1.00851670702715	1.01208776023125	1.00851670702715	1.00760496155028	1.00775496155028	1.04000000000000
27	1.01097160842395	1.01513175330666	1.01097160842395	1.01231422691075	1.01246422691075	1.04000000000000
28	1.00968924128676	1.01353834471392	1.00968924128676	1.00989654619198	1.01004654619198	1.04000000000000
29	1.00885760496635	1.01250863607811	1.00885760496635	1.00825364951969	1.00840364951969	1.04000000000000
30	1.00876066919783	1.01238683532648	1.00876066919783	1.00806605461955	1.00821605868832	1.04000000000000
31	1.01160029229879	1.01492872828511	1.01160029229879	1.01171685976642	1.01188522577719	1.04000000000000
32	1.01971980391081	1.02167798365042	1.01971980391081	1.01904880136635	1.01856398658539	1.04000000000000
33	1.03416303386403	1.03355572936947	1.03416303386403	1.02786028032708	1.02446798472756	1.04000000000000
34	1.05121383324333	1.03999780701413	1.05121383324333	1.03256718087839	1.02978137277209	1.04000000000000
35	1.06512701305979	1.03999999407231	1.05788964540566	1.03650050063371	1.03616522121923	1.04000000000000
36	1.06618989801733	1.03999999538120	1.05875062398581	1.03712028536305	1.03616310998612	1.04000000000000
37	1.07464878394243	1.03999999892487	1.06275898998833	1.03992374987634	1.02599033655447	1.04000000000000
38	1.08353270558288	1.03999999724805	1.06636897884698	1.04225349374233	1.02182302871427	1.04000000000000
39	1.08519081006873	1.03999999684768	1.06668371978337	1.04104832322044	1.02097911619771	1.04000000000000
40	1.08123260719815	1.03999999705329	1.06494184175300	1.04269919343031	1.02450679201457	1.04000000000000
41	1.07171087337529	1.03999999685070	1.06079210502125	1.04130575909154	1.03049412357072	1.04000000000000
42	1.04437531207553	1.03999992065374	1.04437531207553	1.03423722206455	1.02845754566135	1.04000000000000
43	1.02745956450995	1.02908781176026	1.02745956450995	1.02652267779432	1.02348176950966	1.04000000000000
44	1.01750137977783	1.02164206144715	1.01750157901367	1.01445938170353	1.01464836164966	1.04000000000000
45	1.01573543846765	1.01983131326703	1.01573543846765	1.01437464261496	1.01456529925426	1.04000000000000
46	1.01327346665936	1.01909226073732	1.01327346665936	1.01465870821222	1.01481053932585	1.04000000000000
47	1.01443890291831	1.02117298342760	1.01443917723464	1.01472900225621	1.01487900225621	1.04000000000000
48	1.01226696441097	1.01769521278960	1.01226696441097	1.01408229893826	1.01423229893826	1.04000000000000
49	1.00980975948525	1.01170768143110	1.00980975948525	1.01013356750995	1.01028356750995	1.04000000000000
50	1.00864056679103	1.01026297343560	1.00864056679103	1.00783743811961	1.00798743811961	1.04000000000000
51	1.01087250877826	1.01302562431655	1.01087250877826	1.01214211058563	1.01229211058563	1.04000000000000
52	1.00969370291998	1.01156403148262	1.00969370291998	1.00990534563482	1.01005534563482	1.04000000000000
53	1.00868925818623	1.01032302930871	1.00868925818623	1.00792990224419	1.00807990224419	1.04000000000000
54	1.00900397770218	1.01071143379957	1.00900397770218	1.00853936569204	1.00868936569204	1.04000000000000
55	1.01003766720324	1.01194333176481	1.01003766720324	1.01048549114363	1.01063623428491	1.04000000000000
56	1.01247927536308	1.01410592777865	1.01247927536308	1.01314680741841	1.01331261931517	1.04000000000000
57	1.01398138996905	1.01546880022060	1.01398138996905	1.01424887300341	1.01442407149946	1.04000000000000
58	1.01728295408203	1.01835201946989	1.01728295408203	1.01564567625595	1.01581803901130	1.04000000000000
59	1.01914302943683	1.01969432522351	1.01914302943683	1.01740219219202	1.01724450615998	1.04000000000000
60	1.01993386248632	1.02076807832510	1.01993386248632	1.01691984968813	1.01651989424566	1.04000000000000
61	1.02203281352540	1.02273017921727	1.02203281352540	1.01869631143608	1.01751692087039	1.04000000000000
62	1.02227685744036	1.02253984327407	1.02227685744036	1.01995259143713	1.01843921089765	1.04000000000000
63	1.01796449410024	1.01902334506061	1.01796449410024	1.01576850572618	1.01593603713950	1.04000000000000
64	1.02087188534927	1.02107840626189	1.02087188534927	1.01911534129941	1.01818611121469	1.04000000000000
65	1.02354886937640	1.02326560488940	1.02354886937640	1.02219767988315	1.01987547704329	1.04000000000000
66	1.03039510834068	1.02536161368757	1.03039510834068	1.02846154326580	1.02523068826061	1.04000000000000
67	1.01732590376925	1.01977479016734	1.01732615303521	1.01460900380832	1.01478651672118	1.04000000000000
68	1.01742089528203	1.01955991175170	1.01742108914602	1.01444077497166	1.01463132022226	1.04000000000000
69	1.01464026671477	1.01750931995073	1.01464046569170	1.01473980518211	1.01490624622407	1.04000000000000
70	1.01410225287167	1.01761026470923	1.01410245255550	1.01474151125202	1.01489973161922	1.04000000000000
71	1.01520590397258	1.02031533811942	1.01520590397258	1.01493452895258	1.01508452895258	1.04000000000000
72	1.01239449589080	1.01582410930911	1.01239449589080	1.01420670181075	1.01435670181075	1.04000000000000
73	1.00998404015705	1.01362919469995	1.00998404015705	1.01047357403748	1.01062357403748	1.04000000000000
74	1.00895516848609	1.01235492711628	1.00895516848609	1.00844372462206	1.00859372462206	1.04000000000000
75	1.01117003843873	1.01510335711022	1.01117003843873	1.01264522435198	1.01279522435198	1.04000000000000
76	1.00981422528219	1.01341858806225	1.00981422528219	1.01014232183702	1.01029232183702	1.04000000000000
77	1.00876011452314	1.01211383175494	1.00876011452314	1.00806544071059	1.00821544071059	1.04000000000000
78	1.00915495854736	1.01260203590874	1.00915495854736	1.00883701245327	1.00898701245327	1.04000000000000
79	1.01097233731082	1.01433523092655	1.01097233731082	1.01136049045438	1.01151874044559	1.04000000000000
80	1.01766180555626	1.01988714234696	1.01766180555626	1.01703359776338	1.01718936999318	1.04000000000000
81	1.02271315345516	1.02414836026619	1.02271315345516	1.02139691954789	1.01943727379977	1.04000000000000
82	1.02625209993671	1.02720427941303	1.02625209993671	1.02498967904097	1.02175377317654	1.04000000000000
83	1.03386015005149	1.03325575227794	1.03386015005149	1.02843494116966	1.02517060146873	1.04000000000000
84	1.04842483732884	1.03999999646104	1.04842483732884	1.03281300050259	1.02898773021418	1.04000000000000
85	1.06687195748450	1.03999999923584	1.05923382683165	1.03740483350052	1.03573557392568	1.04000000000000
86	1.06932896473299	1.03999999932177	1.05993107277225	1.03847741924506	1.03298736884773	1.04000000000000
87	1.06591690488108	1.03999999939269	1.05810069133896	1.03704043411787	1.03625538882925	1.04000000000000
88	1.05308973612074	1.03971591844610	1.05309025821046	1.03217876635752	1.03028254405152	1.04000000000000
89	1.05250657705280	1.03995408505893	1.05250657705280	1.03216286656267	1.03027029101746	1.04000000000000
90	1.05091084961406	1.03999982089368	1.05091084961406	1.03290361066139	1.02984893055489	1.04000000000000
91	1.04000320660632	1.03884504955329	1.04000320660632	1.03332903597138	1.02885160241045	1.04000000000000
92	1.02097409423518	1.02379233478290	1.02097409423518	1.01693327278135	1.01628024781957	1.04000000000000
93	1.01498575841361	1.01894567431237	1.01498575841361	1.01452957637221	1.01471095460995	1.04000000000000
94	1.01329685416305	1.01880644295142	1.01329685416305	1.01466411113753	1.01481587739577	1.04000000000000
95	1.01464287758290	1.02116251206882	1.01464317224711	1.01472830907687	1.01487830907687	1.04000000000000
96	1.01251759468910	1.01776339410560	1.01251759468910	1.01431357228897	1.01446357228897	1.04000000000000
97	1.00993933035970	1.01406915846605	1.00993933035970	1.01038667231528	1.01053667231528	1.04000000000000
98	1.00893298853332	1.01282264004974	1.00893298853332	1.00840037771604	1.00855037771604	1.04000000000000
99	1.01117003843873	1.01559803996208	1.01117003843873	1.01264522435198	1.01279522435198	1.04000000000000
100	1.00978743281659	1.01388044964453	1.00978743281659	1.01008976856383	1.01023976856383	1.04000000000000
101	1.00880885062067	1.01266918582406	1.00880885062067	1.00815929304528	1.00830929304528	1.04000000000000
102	1.00900397770218	1.01291042103692	1.00900397770218	1.00853936569204	1.00868936569204	1.04000000000000
103	1.01006288691168	1.01395205805921	1.01006288691168	1.01010929656259	1.01026450475347	1.04000000000000
104	1.01456512693771	1.01772677224669	1.01456512693771	1.01476019284719	1.01494902148458	1.04000000000000
105	1.02925623152525	1.02998127593841	1.02925623152525	1.02636675483757	1.02276806411547	1.04000000000000
106	1.03938192357504	1.03829010156991	1.03938192357504	1.03224758382169	1.02778752790672	1.04000000000000
107	1.04788883614438	1.03999992470920	1.04788883614438	1.03311269534725	1.02851863973483	1.04000000000000
108	1.04873281195286	1.03999990421287	1.04873281195286	1.03271839375355	1.02911650778940	1.04000000000000
109	1.04533005684573	1.03999995099889	1.04533005684573	1.03490020830132	1.02880093685458	1.04000000000000
110	1.05469294956530	1.03972413743832	1.05469352883693	1.03335730098074	1.03154701346597	1.04000000000000
111	1.07478276664018	1.03999999814987	1.06231989935074	1.04196502697148	1.02615076226443	1.04000000000000
112	1.07835948148946	1.03999999917722	1.06384259171224	1.04281782700469	1.02605162575607	1.04000000000000
113	1.04364479285015	1.03999988784042	1.04364479285015	1.03372118205562	1.02796010289564	1.04000000000000
114	1.04209360230781	1.03999057920662	1.04209360230781	1.03352422959293	1.02817071127679	1.04000000000000
115	1.03892034735716	1.03826522145703	1.03892034735716	1.03273008501519	1.02850498232862	1.04000000000000
116	1.02997470353709	1.03090681473688	1.02997470353709	1.02777334075933	1.02429878098341	1.04000000000000
117	1.01813519064240	1.02140355612797	1.01813519064240	1.01579162341676	1.01593975715506	1.04000000000000
118	1.01216791280240	1.01731663489655	1.01216791280240	1.01369097274051	1.01384682899049	1.04000000000000
119	1.01373222077269	1.02061229368931	1.01373243317133	1.01476238690534	1.01491238690534	1.04000000000000
120	1.01231705072399	1.01833951231558	1.01231705072399	1.01413273866907	1.01428273866907	1.04000000000000
121	1.01028399660521	1.01478394341749	1.01028399660521	1.01105137553552	1.01120137553552	1.04000000000000
122	1.00919939810062	1.01343912175759	1.00919939810062	1.00892501486760	1.00907501486760	1.04000000000000
123	1.01131906355713	1.01606404861668	1.01131906355713	1.01288061845797	1.01303061845797	1.04000000000000
124	1.00988569904843	1.01428964905431	1.00988569904843	1.01028213541012	1.01043213541012	1.04000000000000
125	1.00858746963437	1.01268221244284	1.00858746963437	1.00773728049609	1.00788728049609	1.04000000000000
126	1.00863614120217	1.01274236145135	1.00863614120217	1.00782906272957	1.00797906272957	1.04000000000000
127	1.01057452594390	1.01438697957360	1.01057452594390	1.01018623772912	1.01034901606499	1.04000000000000
128	1.01843280053863	1.02073661995670	1.01843280053863	1.01815481255554	1.01823675857042	1.04000000000000
129	1.03371037954722	1.03349189249826	1.03371037954722	1.02676564136236	1.02348734041931	1.04000000000000
130	1.05238037247437	1.03999078561623	1.05238037247437	1.03234004218898	1.03030845418496	1.04000000000000
131	1.06845080966988	1.03999999328541	1.05956480800443	1.03809091594682	1.03402253351480	1.04000000000000
132	1.08003008355169	1.03999999544473	1.06536541252393	1.04062455833533	1.02504338775259	1.04000000000000
133	1.08516526754128	1.03999999405948	1.06750217851765	1.04083454037564	1.02050984313972	1.04000000000000
134	1.08347649824403	1.03999999465397	1.06654078567182	1.04202980651330	1.02175995442524	1.04000000000000
135	1.08114554885743	1.03999999546641	1.06530723357719	1.04233831828585	1.02441347170791	1.04000000000000
136	1.07121990123366	1.03999999348676	1.06078987727216	1.04003634138738	1.03084274425293	1.04000000000000
137	1.06632474696364	1.03999998729867	1.05847244756898	1.03719713647558	1.03600876787361	1.04000000000000
138	1.05868963937546	1.03999997034276	1.05519003418560	1.03409642165012	1.03346543667021	1.04000000000000
139	1.04308513563166	1.03999966922524	1.04308513563166	1.03357852372189	1.02799786322872	1.04000000000000
140	1.02845846396323	1.02971533817555	1.02845846396323	1.02632443761472	1.02282692641005	1.04000000000000
141	1.01621982956003	1.01991507237552	1.01621982956003	1.01521727802969	1.01540231840404	1.04000000000000
142	1.01203427262885	1.01766833243369	1.01203427262885	1.01361360821101	1.01376790189014	1.04000000000000
143	1.01317157456062	1.02006480351010	1.01317157456062	1.01465464173789	1.01480464173789	1.04000000000000
144	1.01176718757660	1.01782306195406	1.01176718757660	1.01350769683858	1.01365769683858	1.04000000000000
145	1.01008245631792	1.01444964561137	1.01008245631792	1.01066410603257	1.01081410603257	1.04000000000000
146	1.00919495346063	1.01335114991723	1.00919495346063	1.00891620723529	1.00906620723529	1.04000000000000
147	1.01119712097429	1.01583330124212	1.01119712097429	1.01268888191590	1.01283888191590	1.04000000000000
148	1.01000640086969	1.01435534312734	1.01000640086969	1.01051695382161	1.01066695382161	1.04000000000000
149	1.00875568487296	1.01280820353757	1.00875568487296	1.00805693493846	1.00820693493846	1.04000000000000
150	1.00853881621999	1.01253938678464	1.00853881621999	1.00764615612914	1.00779615612914	1.04000000000000
151	1.00948397226033	1.01304718655844	1.00948397226033	1.00826735258895	1.00843685205864	1.04000000000000
152	1.01737572700223	1.01938736663728	1.01737575275100	1.01656609180933	1.01682737467506	1.04000000000000
153	1.02934459251654	1.02940384030653	1.02934403395145	1.02406529848098	1.02028325894578	1.04000000000000
154	1.04536212308021	1.03999991866784	1.04536212308021	1.03362977503540	1.02743237171724	1.04000000000000
155	1.05969492628609	1.03999998087954	1.05545391213726	1.03434768488751	1.03384567538319	1.04000000000000
156	1.07120701061994	1.03999999813003	1.06131995717758	1.03890148812687	1.03099455916547	1.04000000000000
157	1.07894684574178	1.03999999866492	1.06508892822740	1.03988523642546	1.02510164531873	1.04000000000000
158	1.07498053024032	1.03999999942805	1.06287578423515	1.04021432070815	1.02553881410033	1.04000000000000
159	1.07083462497270	1.03999999774706	1.06073489931201	1.03924751891107	1.03128307366045	1.04000000000000
160	1.06313925678567	1.03999998135025	1.05660372017136	1.03536712362258	1.03549932216556	1.04000000000000
161	1.06048353096641	1.03999998144415	1.05545834550517	1.03422882780036	1.03397173856923	1.04000000000000
162	1.05533958616331	1.03983142873969	1.05489693809944	1.03345398871113	1.03183842057709	1.04000000000000
163	1.04266434404308	1.03999961984850	1.04266434404308	1.03384449439106	1.02832350439227	1.04000000000000
164	1.02849998652718	1.03007016956835	1.02849998652718	1.02721825006748	1.02390540696039	1.04000000000000
165	1.01738588642560	1.02124919628527	1.01738588642560	1.01517580017575	1.01536882197229	1.04000000000000
166	1.01294801434830	1.01847746341061	1.01294801434830	1.01441998310013	1.01457606896461	1.04000000000000
167	1.01494481953602	1.02240952243417	1.01494514654329	1.01480202472129	1.01495202472129	1.04000000000000
168	1.01276872357544	1.01893884281048	1.01276872357544	1.01448979437179	1.01463979437179	1.04000000000000
169	1.01015407894847	1.01467459180248	1.01015407894847	1.01080215703031	1.01095215703031	1.04000000000000
170	1.00900397770218	1.01325404130681	1.00900397770218	1.00853936569204	1.00868936569204	1.04000000000000
171	1.00851670702715	1.01265259133908	1.00851670702715	1.00760496155028	1.00775496155028	1.04000000000000
172	1.00846807998074	1.01259260689432	1.00846807998074	1.00751484678691	1.00766484678691	1.04000000000000
173	1.00844156376858	1.01255989382296	1.00844156376858	1.00746599845158	1.00761599845158	1.04000000000000
174	1.00868944310532	1.01286617032346	1.00868944310532	1.00793010640832	1.00808010781343	1.04000000000000
175	1.01173908100499	1.01580256219595	1.01173908100499	1.01215920115499	1.01232295171488	1.04000000000000
176	1.02016070911556	1.02275915497247	1.02016070911556	1.01911073073472	1.01846325351810	1.04000000000000
177	1.03483870598034	1.03468781596262	1.03483870598034	1.02847236245717	1.02495177857361	1.04000000000000
178	1.04830681357851	1.03999993972302	1.04830681357851	1.03240795181981	1.02836921557586	1.04000000000000
179	1.06511887839904	1.03999998918044	1.05771208929969	1.03653454197330	1.03613954327515	1.04000000000000
180	1.07705806361320	1.03999999687355	1.06365518519625	1.04191477798444	1.02499934361299	1.04000000000000
181	1.08043593300690	1.03999999546491	1.06534390537866	1.04133149524523	1.02494112308417	1.04000000000000
182	1.07713012048931	1.03999999585933	1.06348183340559	1.04253765215143	1.02531233408052	1.04000000000000
183	1.07461373302740	1.03999999666627	1.06222912769437	1.04195615587273	1.02637512235821	1.04000000000000
184	1.06919470990499	1.03999999140374	1.05957726712199	1.03956471040877	1.03315614394498	1.04000000000000
185	1.06577246723763	1.03999998974190	1.05791587579547	1.03711840433409	1.03623057150398	1.04000000000000
186	1.05643009658513	1.03999136089416	1.05440179462926	1.03396074655186	1.03236835231572	1.04000000000000
187	1.04677993753805	1.03999993586844	1.04677993753805	1.03394613781729	1.02868036574301	1.04000000000000
188	1.03022768217288	1.03161700753955	1.03022768217288	1.02819765458301	1.02481683967502	1.04000000000000
189	1.01951423013199	1.02308258345968	1.01951423013199	1.01620745623686	1.01600942946593	1.04000000000000
190	1.01321920317985	1.01897494187058	1.01321920317985	1.01453829032022	1.01469572304385	1.04000000000000
191	1.01441574517866	1.02177556102098	1.01441601725850	1.01473134528963	1.01488134528963	1.04000000000000
192	1.01219414697181	1.01823324239107	1.01219414697181	1.01400566249061	1.01415566249061	1.04000000000000
193	1.00979189784157	1.01383190830686	1.00979189784157	1.01009853196077	1.01024853196077	1.04000000000000
194	1.00878226503391	1.01258173299921	1.00878226503391	1.00810803602824	1.00825803602824	1.04000000000000
195	1.01097611477781	1.01530347217127	1.01097611477781	1.01232195085330	1.01247195085330	1.04000000000000
196	1.00978743281659	1.01382637049123	1.00978743281659	1.01008976856383	1.01023976856383	1.04000000000000
197	1.00878226503391	1.01258173299921	1.00878226503391	1.00810803602824	1.00825803602824	1.04000000000000
198	1.00873372378295	1.01252157139552	1.00873372378295	1.00801467847313	1.00816467984767	1.04000000000000
199	1.01093686428035	1.01450682173776	1.01093686428035	1.01090408967404	1.01106729442249	1.04000000000000
200	1.01802328590468	1.02038978283943	1.01802328590468	1.01771632612613	1.01785536952405	1.04000000000000
201	1.03292547192461	1.03260667037449	1.03292547192461	1.02670377743563	1.02339031087463	1.04000000000000
202	1.05059117078414	1.03999313052018	1.05059117078414	1.03241823721455	1.02944723609602	1.04000000000000
203	1.06644443293581	1.03999997858899	1.05839308195176	1.03731048479155	1.03587906249639	1.04000000000000
204	1.07495837727076	1.03999999750438	1.06254393617731	1.04149216318071	1.02576949153849	1.04000000000000
205	1.08096194376527	1.03999999721483	1.06540787696395	1.04198698683409	1.02451910058419	1.04000000000000
206	1.08135667148884	1.03999999655268	1.06516894375755	1.04274237331631	1.02425457220628	1.04000000000000
207	1.08310224615023	1.03999999621949	1.06576574086194	1.04244028537025	1.02249371484647	1.04000000000000
208	1.07779080459427	1.03999999717650	1.06339588177871	1.04312208659559	1.02607169456523	1.04000000000000
209	1.07039001539504	1.03999999144481	1.06016164281381	1.04036586005640	1.03187964224829	1.04000000000000
210	1.05699648828664	1.03999983662445	1.05440456199310	1.03393236752300	1.03253419833873	1.04000000000000
211	1.03612737467344	1.03622908466909	1.03612737467344	1.03126180264157	1.02769697434112	1.04000000000000
212	1.02201932064524	1.02477269767091	1.02201932064524	1.01883714857994	1.01763079594773	1.04000000000000
213	1.01609549931701	1.02002340678946	1.01609549931701	1.01448152324138	1.01468002127257	1.04000000000000
214	1.01346080149088	1.01938760049501	1.01346080149088	1.01468625779499	1.01483819710791	1.04000000000000
215	1.01520590397258	1.02239746527307	1.01520590397258	1.01493452895258	1.01508452895258	1.04000000000000
216	1.01276872357544	1.01849826909219	1.01276872357544	1.01448979437179	1.01463979437179	1.04000000000000
217	1.01042750646745	1.01485807433312	1.01042750646745	1.01132467785757	1.01147467785757	1.04000000000000
218	1.00905280525053	1.01315295359877	1.00905280525053	1.00863535604996	1.00878535604996	1.04000000000000
219	1.01126485246434	1.01590035303664	1.01126485246434	1.01279637639825	1.01294637639825	1.04000000000000
220	1.00983655658385	1.01412414213160	1.00983655658385	1.01018606565807	1.01033606565807	1.04000000000000
221	1.00888420594469	1.01294435820809	1.00888420594469	1.00830531587569	1.00845531587569	1.04000000000000
222	1.00890711691761	1.01297222274573	1.00890711691761	1.00834929396380	1.00849929948910	1.04000000000000
223	1.01103962031685	1.01488764535182	1.01103962031685	1.01112676834200	1.01129094811049	1.04000000000000
224	1.01835783928886	1.02104715221727	1.01835783928886	1.01774685188472	1.01781686136779	1.04000000000000
225	1.03197177789758	1.03216178281676	1.03197177789758	1.02664048656781	1.02332328364391	1.04000000000000
226	1.04883718888508	1.03999998146075	1.04883718888508	1.03202495444396	1.02846510001055	1.04000000000000
227	1.06603384852489	1.03999999711011	1.05827232555876	1.03705709221377	1.03624624774641	1.04000000000000
228	1.07857425864852	1.03999999936985	1.06455317783208	1.04132631218643	1.02537658090730	1.04000000000000
229	1.08263231404005	1.03999999885950	1.06622757335096	1.04226803267307	1.02255654644644	1.04000000000000
230	1.08053101019800	1.03999999921597	1.06503585412028	1.04214444103608	1.02515238876499	1.04000000000000
231	1.08272494710858	1.03999999901134	1.06567873251082	1.04275546545394	1.02282873227911	1.04000000000000
232	1.08278291101353	1.03999999895295	1.06561152897966	1.04261472364537	1.02283210070179	1.04000000000000
233	1.07476475136763	1.03999999936901	1.06218147519187	1.04233263987330	1.02630715086977	1.04000000000000
234	1.06261258459149	1.03999999407933	1.05691469507886	1.03503562829249	1.03542913221204	1.04000000000000
235	1.04684178364890	1.03999998295026	1.04684178364890	1.03413982280994	1.02883199496055	1.04000000000000
236	1.02912378693064	1.03057109527118	1.02912378693064	1.02762292227740	1.02426533661278	1.04000000000000
237	1.01774043751662	1.02154716359795	1.01774043751662	1.01526264189918	1.01545057104424	1.04000000000000
238	1.01325771149184	1.01910057763516	1.01325771149184	1.01461236917148	1.01476719165697	1.04000000000000
239	1.01469392371940	1.02196097953705	1.01469422366179	1.01473440610297	1.01488440610297	1.04000000000000
240	1.01269104849601	1.01876346009566	1.01269104849601	1.01444127855936	1.01459127855936	1.04000000000000
241	1.01013169259798	1.01451662229465	1.01013169259798	1.01075905984095	1.01090905984095	1.04000000000000
242	1.00902616976848	1.01314594616971	1.00902616976848	1.00858295680013	1.00873295680013	1.04000000000000
243	1.01126936917555	1.01593226642803	1.01126936917555	1.01280345711970	1.01295345711970	1.04000000000000
244	1.01003323884496	1.01439435322897	1.01003323884496	1.01056894861808	1.01071894861808	1.04000000000000
245	1.00910165115227	1.01323937177791	1.00910165115227	1.00873165510455	1.00888165510455	1.04000000000000
246	1.00890637758116	1.01299772305505	1.00890637758116	1.00834847282264	1.00849847282264	1.04000000000000
247	1.01103418030810	1.01494391488471	1.01103418030810	1.01118026463375	1.01134396824433	1.04000000000000
248	1.01848887912074	1.02100631763459	1.01848887912074	1.01813617029789	1.01815674429889	1.04000000000000
249	1.03264974253682	1.03256437107173	1.03264974253682	1.02630187632954	1.02297996439163	1.04000000000000
250	1.05055498626334	1.03998846414491	1.05055498626334	1.03232510754823	1.02937086086624	1.04000000000000
251	1.05872555127675	1.03999999774915	1.05472039748942	1.03390858174992	1.03305343261028	1.04000000000000
252	1.07186052089100	1.03999999960418	1.06131752164998	1.03954734962315	1.03009106927418	1.04000000000000
253	1.07434865234888	1.03999999974996	1.06242692368917	1.04059126298162	1.02637727614633	1.04000000000000
254	1.06745232798760	1.03999999897083	1.05884822299534	1.03796260776051	1.03501520034901	1.04000000000000
255	1.07598557312278	1.03999999976906	1.06278361698326	1.04247215167799	1.02467562925953	1.04000000000000
256	1.07954064063952	1.03999999962634	1.06425776179490	1.04257534250960	1.02595512611777	1.04000000000000
257	1.06781509669890	1.03999999900206	1.05889950391414	1.03868521031152	1.03471045195459	1.04000000000000
258	1.05751066277746	1.03999990371452	1.05453287357457	1.03384865888681	1.03275376548106	1.04000000000000
259	1.04380303695382	1.03999998422889	1.04380303695382	1.03413235246654	1.02844492729134	1.04000000000000
260	1.02857090423348	1.02989357486822	1.02857090423348	1.02684352591605	1.02338455046684	1.04000000000000
261	1.01649731428402	1.02042472198324	1.01649731428402	1.01478762271807	1.01498705341503	1.04000000000000
262	1.01270654056440	1.01851022098637	1.01270654056440	1.01435263831599	1.01450565397021	1.04000000000000
263	1.01443890291831	1.02164803360268	1.01443917723464	1.01472900225621	1.01487900225621	1.04000000000000
264	1.01247198855036	1.01850766194885	1.01247198855036	1.01427554095847	1.01442554095847	1.04000000000000
265	1.00998404015705	1.01436290597101	1.00998404015705	1.01047357403748	1.01062357403748	1.04000000000000
266	1.00883100942346	1.01293461076408	1.00883100942346	1.00820212207263	1.00835212207263	1.04000000000000
267	1.01141851046261	1.01614445403450	1.01141851046261	1.01303077677796	1.01318077677796	1.04000000000000
268	1.01000640086969	1.01439065456958	1.01000640086969	1.01051695382161	1.01066695382161	1.04000000000000
269	1.00912830211469	1.01330239728462	1.00912830211469	1.00878429730978	1.00893429730978	1.04000000000000
270	1.00880885062067	1.01290721169594	1.00880885062067	1.00815929304528	1.00830929304528	1.04000000000000
271	1.01136513526831	1.01524553852599	1.01136513526831	1.01154516775921	1.01171168062197	1.04000000000000
272	1.01964939420385	1.02205504755393	1.01964939420385	1.01902073933752	1.01856841014932	1.04000000000000
273	1.03279737882721	1.03282687978467	1.03279737882721	1.02678985207782	1.02346758310870	1.04000000000000
274	1.05057519318541	1.03999288120548	1.05057519318541	1.03251022588985	1.02950757195837	1.04000000000000
275	1.06703376699767	1.03999999024433	1.05871128924636	1.03756533833520	1.03537860698909	1.04000000000000
276	1.07949223209501	1.03999999596972	1.06473429323177	1.04192569543744	1.02558671602100	1.04000000000000
277	1.08751174042454	1.03999999653179	1.06797185631920	1.04089523004482	1.02173975106112	1.04000000000000
278	1.09029343539360	1.03999999591039	1.06884510565856	1.03985582850863	1.01996789977895	1.04000000000000
279	1.08930046701689	1.03999999525631	1.06816602446457	1.03980282979594	1.02086169116235	1.04000000000000
280	1.08492682510102	1.03999999639715	1.06626649127302	1.04082136611456	1.02106788612416	1.04000000000000
281	1.07772939433605	1.03999999640752	1.06365141149261	1.04280211999829	1.02583976362968	1.04000000000000
282	1.06586756741462	1.03999999053863	1.05850351573482	1.03693192146612	1.03626133545613	1.04000000000000
283	1.04870970172737	1.03999993113087	1.04870970172737	1.03272038215339	1.02910693418408	1.04000000000000
284	1.02894384431741	1.03026173865225	1.02894384431741	1.02715318753592	1.02366852404999	1.04000000000000
285	1.01603537862413	1.01990991931233	1.01603537862413	1.01485493118742	1.01505305584024	1.04000000000000
286	1.01251766647407	1.01835792771160	1.01251766647407	1.01418432586990	1.01433752593780	1.04000000000000
287	1.01423063848358	1.02149692058473	1.01423089321039	1.01475992668312	1.01490992668312	1.04000000000000
288	1.01156782652597	1.01724754263257	1.01156782652597	1.01324474617026	1.01339474617026	1.04000000000000
289	1.00993486023219	1.01401113071733	1.00993486023219	1.01037797157175	1.01052797157175	1.04000000000000
290	1.00890637758116	1.01273701262524	1.00890637758116	1.00834847282264	1.00849847282264	1.04000000000000
291	1.01094457363440	1.01526611403813	1.01094457363440	1.01226769799610	1.01241769799610	1.04000000000000
292	1.00976511000649	1.01380052799011	1.00976511000649	1.01004592507802	1.01019592507802	1.04000000000000
293	1.00881328207954	1.01262189535733	1.00881328207954	1.00816785062720	1.00831785062720	1.04000000000000
294	1.00849018093829	1.01222265815747	1.00849018093829	1.00755571939932	1.00770571939932	1.04000000000000
295	1.01004071067217	1.01357486701590	1.01004071067217	1.00949991336093	1.00965980603772	1.04000000000000
296	1.01772189963109	1.01978155289181	1.01772189963109	1.01748133230429	1.01768760725932	1.04000000000000
297	1.03294693441873	1.03258768438757	1.03294693441873	1.02656893129638	1.02326147663774	1.04000000000000
298	1.05131876489909	1.03999754540870	1.05131876489909	1.03251822753527	1.02978099227952	1.04000000000000
299	1.06763211966251	1.03999999963317	1.05924672132900	1.03770688044641	1.03492127150156	1.04000000000000
300	1.07826002029528	1.03999999990341	1.06430177075927	1.04179252824530	1.02553432010774	1.04000000000000
301	1.08480654586880	1.03999999955119	1.06725227932973	1.04109901943507	1.02051489926090	1.04000000000000
302	1.08806014935348	1.03999999980984	1.06826698632742	1.04063138161713	1.02138618104623	1.04000000000000
303	1.08659778946098	1.03999999980690	1.06732785483447	1.04080262848480	1.02173292309523	1.04000000000000
304	1.08208780462474	1.03999999978918	1.06554017656092	1.04290068754949	1.02337631731873	1.04000000000000
305	1.07398692123378	1.03999999977080	1.06184470513738	1.04196469297467	1.02722425100643	1.04000000000000
306	1.06123942491202	1.03999999866106	1.05596185514489	1.03430267141219	1.03442333329383	1.04000000000000
307	1.03060747240724	1.03105888625008	1.03060747240724	1.02701487057201	1.02348969945570	1.04000000000000
308	1.02036291893155	1.02316412031173	1.02036291893155	1.01750875376472	1.01694571584489	1.04000000000000
309	1.01639069324916	1.01993356906690	1.01639069324916	1.01494355200348	1.01514073620425	1.04000000000000
310	1.01226066915534	1.01768954170117	1.01226066915534	1.01391586142008	1.01406913817077	1.04000000000000
311	1.01372761508606	1.02046484403465	1.01372782712196	1.01476134960710	1.01491134960710	1.04000000000000
312	1.01218959727269	1.01800368191685	1.01218959727269	1.01400075612480	1.01415075612480	1.04000000000000
313	1.00988569904843	1.01423071410403	1.00988569904843	1.01028213541012	1.01043213541012	1.04000000000000
314	1.00905280525053	1.01319914334077	1.00905280525053	1.00863535604996	1.00878535604996	1.04000000000000
315	1.01121517919052	1.01588100526906	1.01121517919052	1.01271777966320	1.01286777966320	1.04000000000000
316	1.00963571369420	1.01392080498551	1.00963571369420	1.00979084494887	1.00994084494887	1.04000000000000
317	1.00895073219293	1.01307289363850	1.00895073219293	1.00843504868673	1.00858504868673	1.04000000000000
318	1.00839296469021	1.01238348450902	1.00839296469021	1.00737701974569	1.00752701974569	1.04000000000000
319	1.00949334605462	1.01317428248140	1.00949334605462	1.00844187322453	1.00860692653055	1.04000000000000
320	1.01688502486297	1.01913441443810	1.01688507910033	1.01632466976807	1.01657478948733	1.04000000000000
321	1.03117138731685	1.03104510151367	1.03117064580609	1.02472293965455	1.02121455654589	1.04000000000000
322	1.04984191803755	1.03997156029871	1.04984191803755	1.03200427110081	1.02894541866540	1.04000000000000
323	1.06686772992016	1.03999999784261	1.05874519309722	1.03741958525760	1.03553477544332	1.04000000000000
324	1.07860524884571	1.03999999954399	1.06451761769402	1.04150334573359	1.02542637593366	1.04000000000000
325	1.08536762911771	1.03999999937227	1.06746426854295	1.04101061121039	1.02065854466119	1.04000000000000
326	1.08777620742447	1.03999999886804	1.06799448676380	1.04062673152031	1.02163684104891	1.04000000000000
327	1.08689360930400	1.03999999883560	1.06704035098319	1.04039626109725	1.02224661725600	1.04000000000000
328	1.08280539211690	1.03999999918516	1.06554366568187	1.04251198133436	1.02284822839874	1.04000000000000
329	1.07471623185169	1.03999999975215	1.06210934630896	1.04244063994453	1.02640474290198	1.04000000000000
330	1.06180027513402	1.03999999512390	1.05610558380454	1.03454632884804	1.03474216372559	1.04000000000000
331	1.04587865924973	1.03999998733856	1.04587865924973	1.03398176973359	1.02840810470645	1.04000000000000
332	1.02851641925370	1.02981688606046	1.02851641925370	1.02667575290762	1.02320806974027	1.04000000000000
333	1.01671327216229	1.02070646107570	1.01671327216229	1.01469940719013	1.01489851047076	1.04000000000000
334	1.01270599064398	1.01848004970810	1.01270599064398	1.01435253294850	1.01450553984906	1.04000000000000
335	1.01451767156134	1.02174270309747	1.01451795359627	1.01472422725811	1.01487422725811	1.04000000000000
336	1.01269104849601	1.01882791256250	1.01269104849601	1.01444127855936	1.01459127855936	1.04000000000000
337	1.00988569904843	1.01425248322063	1.00988569904843	1.01028213541012	1.01043213541012	1.04000000000000
338	1.00890637758116	1.01303904148817	1.00890637758116	1.00834847282264	1.00849847282264	1.04000000000000
339	1.00851670702715	1.01255725687778	1.00851670702715	1.00760496155028	1.00775496155028	1.04000000000000
340	1.00819874887872	1.01216462759715	1.00819874887872	1.00702899492826	1.00717899492826	1.04000000000000
341	1.00839738204121	1.01240986079938	1.00839738204121	1.00738507738503	1.00753507738503	1.04000000000000
342	1.00885760496635	1.01297870996762	1.00885760496635	1.00825364951969	1.00840364951969	1.04000000000000
343	1.01103834637026	1.01506663045722	1.01103834637026	1.01131865979620	1.01147985206805	1.04000000000000
344	1.01792045348388	1.02056532585262	1.01792045348388	1.01767418876751	1.01781987917944	1.04000000000000
345	1.03188594364583	1.03204267783150	1.03188594364583	1.02615286639149	1.02280082509307	1.04000000000000
346	1.04979181208495	1.03999046376695	1.04979181208495	1.03209106937873	1.02901209113185	1.04000000000000
347	1.06348283519712	1.03999999819628	1.05690633142170	1.03554231849912	1.03568690528179	1.04000000000000
348	1.07741514833987	1.03999999974361	1.06382668101887	1.04198606802601	1.02525667549523	1.04000000000000
349	1.08501366528261	1.03999999972883	1.06712639277529	1.04129950633681	1.02069331949348	1.04000000000000
350	1.08683294145490	1.03999999965254	1.06751093443050	1.04082512216897	1.02187154360249	1.04000000000000
351	1.08176811538642	1.03999999975610	1.06515217491126	1.04274098065204	1.02387587912654	1.04000000000000
352	1.06859740271703	1.03999999952030	1.05917629093144	1.03967126117449	1.03389752661407	1.04000000000000
353	1.06237813157045	1.03999999815043	1.05632139394011	1.03488726262700	1.03508926471321	1.04000000000000
354	1.05672725176624	1.03999880862053	1.05429247974860	1.03393302792532	1.03238425653315	1.04000000000000
355	1.04515252247746	1.03999999096837	1.04515252247746	1.03468559156904	1.02867760462163	1.04000000000000
356	1.02970721445065	1.03090754567530	1.02970721445065	1.02757674612819	1.02409273265729	1.04000000000000
357	1.01598407096143	1.01982497820187	1.01598407096143	1.01490669190381	1.01510323624879	1.04000000000000
358	1.01217139720771	1.01790091163936	1.01217139720771	1.01384427039308	1.01399700677834	1.04000000000000
359	1.01387969250863	1.02098697065090	1.01387991678970	1.01478614054632	1.01493614054632	1.04000000000000
360	1.01191691391360	1.01785316541010	1.01191691391360	1.01368998835227	1.01383998835227	1.04000000000000
361	1.00968924128676	1.01397646635984	1.00968924128676	1.00989654619198	1.01004654619198	1.04000000000000
362	1.00856535219684	1.01258554741357	1.00856535219684	1.00769577694924	1.00784577694924	1.04000000000000
363	1.01082748883916	1.01539040868828	1.01082748883916	1.01206254379418	1.01221254379418	1.04000000000000
364	1.00951535753740	1.01376093169980	1.00951535753740	1.00955243858008	1.00970243858008	1.04000000000000
365	1.00876454432395	1.01283160507668	1.00876454432395	1.00807395094897	1.00822395094897	1.04000000000000
366	1.00861401551051	1.01264554773955	1.00861401551051	1.00778726394420	1.00793726394420	1.04000000000000
367	1.01053708860147	1.01446436384776	1.01053708860147	1.01047478165566	1.01063509126778	1.04000000000000
368	1.01766644239743	1.02027728392184	1.01766644239743	1.01749302380411	1.01764854266431	1.04000000000000
369	1.03184534969504	1.03172926255429	1.03184456052784	1.02533354199183	1.02196883606120	1.04000000000000
370	1.05113639979964	1.03997913139990	1.05113639979964	1.03234987410751	1.02957658069822	1.04000000000000
371	1.06765950568716	1.03999999747962	1.05898433861158	1.03796065745297	1.03484588053655	1.04000000000000
372	1.07943987784082	1.03999999751534	1.06457363783176	1.04219855228280	1.02572511721962	1.04000000000000
373	1.08589271077177	1.03999999714023	1.06711850202394	1.04082672785473	1.02120616647978	1.04000000000000
374	1.08899837489678	1.03999999673301	1.06824674852388	1.03993833310637	1.02092158724407	1.04000000000000
375	1.08776300756915	1.03999999695028	1.06755798834233	1.04020093809089	1.02184231693544	1.04000000000000
376	1.08282231436392	1.03999999713066	1.06558798434469	1.04254466767012	1.02281173415952	1.04000000000000
377	1.07474225504132	1.03999999810860	1.06218199742049	1.04228651278362	1.02632808788285	1.04000000000000
378	1.06258211288984	1.03999998750336	1.05674649128045	1.03501032831746	1.03522616365161	1.04000000000000
379	1.04674197118345	1.03999995485508	1.04674197118345	1.03394620828396	1.02866818558000	1.04000000000000
380	1.02858089038546	1.02990845365893	1.02858089038546	1.02684465258159	1.02338410092024	1.04000000000000
381	1.01578090771396	1.01964645448675	1.01578090771396	1.01481747590306	1.01501400620028	1.04000000000000
382	1.01251252259902	1.01830249224381	1.01251252259902	1.01420107312071	1.01435377627765	1.04000000000000
383	1.01436018421417	1.02159299951737	1.01436045098813	1.01473842088815	1.01488842088815	1.04000000000000
384	1.01213956137051	1.01804864255373	1.01213956137051	1.01394599684085	1.01409599684085	1.04000000000000
385	1.00963571369420	1.01292883020714	1.00963571369420	1.00979084494887	1.00994084494887	1.04000000000000
386	1.00870696865865	1.01177997296864	1.00870696865865	1.00796367378723	1.00811367378723	1.04000000000000
387	1.01092655361501	1.01453133804203	1.01092655361501	1.01223650463447	1.01238650463447	1.04000000000000
388	1.00959112428491	1.01287359376286	1.00959112428491	1.00970262559036	1.00985262559036	1.04000000000000
389	1.00880885062067	1.01190583105844	1.00880885062067	1.00815929304528	1.00830929304528	1.04000000000000
390	1.00873796777832	1.01181826274463	1.00873796777832	1.00802295704484	1.00817295704484	1.04000000000000
391	1.01024207064550	1.01320828502576	1.01024207064550	1.01007237955461	1.01023062711986	1.04000000000000
392	1.01913005357235	1.02034514688576	1.01913005357235	1.01879578087136	1.01861255346077	1.04000000000000
393	1.02398841887099	1.02449892233822	1.02398841887099	1.02269371213025	1.01994168671383	1.04000000000000
394	1.04075563263225	1.03894678111797	1.04075563263225	1.03189561696770	1.02687465902888	1.04000000000000
395	1.04939425394260	1.03999971816617	1.04939425394260	1.03201972786831	1.02886518963099	1.04000000000000
396	1.04577131586487	1.03999997234950	1.04577131586487	1.03401601840769	1.02836667832272	1.04000000000000
397	1.06037526392334	1.03999998791814	1.05563256972515	1.03425845568628	1.03404873072886	1.04000000000000
398	1.07655644926894	1.03999999826747	1.06312703746657	1.04263162449319	1.02498190480125	1.04000000000000
399	1.06758389379861	1.03999999553613	1.05891216862347	1.03804457720344	1.03490323827382	1.04000000000000
400	1.04400728085134	1.03999987882328	1.04400728085134	1.03366730764642	1.02771601122047	1.04000000000000
401	1.02391743812312	1.02482568160438	1.02391743812312	1.02268460350474	1.02010524484423	1.04000000000000
402	1.02145946397180	1.02326220104904	1.02145946397180	1.01897695734267	1.01786272065117	1.04000000000000
403	1.02806321773816	1.02906753895148	1.02806321773816	1.02705551394606	1.02400024528508	1.04000000000000
404	1.01787111474122	1.02094809324665	1.01787111474122	1.01442553800360	1.01461292636702	1.04000000000000
405	1.01441753055992	1.01802235930637	1.01441753055992	1.01448566081478	1.01466428492269	1.04000000000000
406	1.01282386127818	1.01804205780340	1.01282386127818	1.01448757465177	1.01463885252834	1.04000000000000
407	1.01385202828401	1.01984053056068	1.01385225029612	1.01478327230795	1.01493327230795	1.04000000000000
408	1.01184429727393	1.01662936129397	1.01184429727393	1.01360290578992	1.01375290578992	1.04000000000000
409	1.00983655658385	1.01397167677846	1.00983655658385	1.01018606565807	1.01033606565807	1.04000000000000
410	1.00885760496635	1.01275920190407	1.00885760496635	1.00825364951969	1.00840364951969	1.04000000000000
411	1.01104823804697	1.01547772171799	1.01104823804697	1.01244429983176	1.01259429983176	1.04000000000000
412	1.00959112428491	1.01366733728983	1.00959112428491	1.00970262559036	1.00985262559036	1.04000000000000
413	1.00892855299658	1.01284694439798	1.00892855299658	1.00839171831414	1.00854171831414	1.04000000000000
414	1.00881328207954	1.01270439747750	1.00881328207954	1.00816785062720	1.00831785062720	1.04000000000000
415	1.01070237081473	1.01439483952506	1.01070237081473	1.01063075539027	1.01079227181762	1.04000000000000
416	1.01935478959097	1.02132999574780	1.01935478959097	1.01898987229779	1.01869255604836	1.04000000000000
417	1.03195397321805	1.03177627023625	1.03195321315393	1.02581446502096	1.02246705911652	1.04000000000000
418	1.04969647124833	1.03994864537893	1.04969647124833	1.03181872759328	1.02874462497190	1.04000000000000
419	1.06465904938018	1.03999999753110	1.05735071280374	1.03632268624169	1.03603601055975	1.04000000000000
420	1.07665449160014	1.03999999879858	1.06342457950445	1.04190766761987	1.02475777396278	1.04000000000000
421	1.08375696988896	1.03999999876817	1.06647256116462	1.04212240078518	1.02159808961308	1.04000000000000
422	1.08532496304402	1.03999999880558	1.06678938579830	1.04106357671311	1.02098193833504	1.04000000000000
423	1.08059090544122	1.03999999883577	1.06473020312028	1.04263071380606	1.02524653666191	1.04000000000000
424	1.07169418783967	1.03999999884304	1.06068880737886	1.04168398957392	1.03064009492497	1.04000000000000
425	1.05503035241808	1.03981959866010	1.05347401293842	1.03308122184110	1.03117745995600	1.04000000000000
426	1.03402204002915	1.03376497814582	1.03402204002915	1.02802614981737	1.02469093862925	1.04000000000000
427	1.04023332429156	1.03938942044138	1.04023332429156	1.03334291183340	1.02872722400685	1.04000000000000
428	1.02879010000793	1.03005124903728	1.02879010000793	1.02728872585968	1.02389116229094	1.04000000000000
429	1.01486252402969	1.01895509601197	1.01486252402969	1.01446611917202	1.01465531950347	1.04000000000000
430	1.01251178811044	1.01839040169430	1.01251178811044	1.01426514333839	1.01441628007618	1.04000000000000
431	1.01395349378073	1.02083931731252	1.01395372420653	1.01478978791532	1.01493978791532	1.04000000000000
432	1.01169465647398	1.01722489696658	1.01169465647398	1.01341500104726	1.01356500104726	1.04000000000000
433	1.00956883534223	1.01358358056971	1.00956883534223	1.00965847732708	1.00980847732708	1.04000000000000
434	1.00866269698891	1.01246203933749	1.00866269698891	1.00787939190598	1.00802939190598	1.04000000000000
435	1.01089952834365	1.01523686924435	1.01089952834365	1.01218945844309	1.01233945844309	1.04000000000000
436	1.00961787608594	1.01364437518217	1.00961787608594	1.00975557056002	1.00990557056002	1.04000000000000
437	1.00887977207069	1.01273040936860	1.00887977207069	1.00829669543137	1.00844669543137	1.04000000000000
438	1.00876011452314	1.01258245262533	1.00876011452314	1.00806544071059	1.00821544071059	1.04000000000000
439	1.01032007643838	1.01407303427472	1.01032007643838	1.01028139573427	1.01043992888545	1.04000000000000
440	1.01694605413776	1.01939134882836	1.01694605413776	1.01687847493621	1.01706122898910	1.04000000000000
441	1.03116665561182	1.03110292591764	1.03116665561182	1.02556881390552	1.02210063197341	1.04000000000000
442	1.04933094414215	1.03999999123756	1.04933094414215	1.03198245008474	1.02880902177329	1.04000000000000
443	1.06561556490842	1.03999999922451	1.05806657677389	1.03680341084713	1.03624249815752	1.04000000000000
444	1.07730642050429	1.03999999981370	1.06374244878368	1.04208590655263	1.02522013527583	1.04000000000000
445	1.08327003521449	1.03999999955956	1.06623524648075	1.04241916284365	1.02209000142708	1.04000000000000
446	1.08509967118584	1.03999999963164	1.06675514659613	1.04120278629613	1.02092193467499	1.04000000000000
447	1.08427894527187	1.03999999957343	1.06624445429451	1.04154057777685	1.02138029574197	1.04000000000000
448	1.08099942696586	1.03999999960992	1.06480462232576	1.04262045631723	1.02481901134625	1.04000000000000
449	1.07213728076339	1.03999999958991	1.06094669198705	1.04150978588011	1.03003454531773	1.04000000000000
450	1.04667663779307	1.03999999204302	1.04667663779307	1.03376906122824	1.02827706604391	1.04000000000000
451	1.03073842408924	1.03131270058522	1.03073842408924	1.02750889261145	1.02404786833891	1.04000000000000
452	1.02501972509456	1.02669488399222	1.02501972509456	1.02380976984039	1.02090837011309	1.04000000000000
453	1.01593145862310	1.01939444593097	1.01593145862310	1.01504680046063	1.01523583539297	1.04000000000000
454	1.01220622148434	1.01780902744724	1.01220622148434	1.01391387515230	1.01406599161105	1.04000000000000
455	1.01359872472447	1.02031111306723	1.01359892681000	1.01472881120661	1.01487881120661	1.04000000000000
456	1.01184429727393	1.01749978073508	1.01184429727393	1.01360290578992	1.01375290578992	1.04000000000000
457	1.00973386455087	1.01401619445914	1.00973386455087	1.00998447229806	1.01013447229806	1.04000000000000
458	1.00899953974351	1.01310643238921	1.00899953974351	1.00853065601031	1.00868065601031	1.04000000000000
459	1.01092204900671	1.01549244366566	1.01092204900671	1.01222868482148	1.01237868482148	1.04000000000000
460	1.00946635561569	1.01368453167629	1.00946635561569	1.00945516380894	1.00960516380894	1.04000000000000
461	1.00886203808519	1.01293631578568	1.00886203808519	1.00826225109856	1.00841225109856	1.04000000000000
462	1.00858746963437	1.01259684765697	1.00858746963437	1.00773728049609	1.00788728049609	1.04000000000000
463	1.00967999642391	1.01353304272469	1.00967999642391	1.00908094855505	1.00923813586524	1.04000000000000
464	1.01629716037310	1.01886981346437	1.01629716037310	1.01613192197268	1.01636079871049	1.04000000000000
465	1.03013520012150	1.03046965950557	1.03013520012150	1.02522152821667	1.02155823732202	1.04000000000000
466	1.04735086092921	1.03999998211578	1.04735086092921	1.03291084460516	1.02789647116830	1.04000000000000
467	1.06385607594204	1.03999999631468	1.05735684061884	1.03575407781676	1.03584550720855	1.04000000000000
468	1.07593509514763	1.03999999877203	1.06324041206096	1.04079889721771	1.02427881908511	1.04000000000000
469	1.08309139771540	1.03999999902584	1.06621074832329	1.04243311481557	1.02224386279055	1.04000000000000
470	1.08653777751004	1.03999999805013	1.06771634634129	1.04124669454861	1.02147702036980	1.04000000000000
471	1.08396848936547	1.03999999897749	1.06633934187930	1.04204771042089	1.02150899650058	1.04000000000000
472	1.08027458883935	1.03999999886078	1.06479821944080	1.04223852289930	1.02552305101428	1.04000000000000
473	1.07179191050055	1.03999999906803	1.06104056898968	1.04051603728696	1.03018263442005	1.04000000000000
474	1.05821211590695	1.03999988337652	1.05465594722265	1.03377944760888	1.03297845598414	1.04000000000000
475	1.04429333999475	1.03999996301225	1.04429333999475	1.03404133519448	1.02815661318876	1.04000000000000
476	1.02911668359018	1.03015958194190	1.02911668359018	1.02662547070667	1.02307641456015	1.04000000000000
477	1.01577676534043	1.01956935955461	1.01577676534043	1.01488517718168	1.01507869893115	1.04000000000000
478	1.01170033053175	1.01702321493125	1.01170033053175	1.01320478396959	1.01335859416841	1.04000000000000
479	1.01372761508606	1.02082154301017	1.01372782712196	1.01476134960710	1.01491134960710	1.04000000000000
480	1.01206681714684	1.01816627548660	1.01206681714684	1.01386419178741	1.01401419178741	1.04000000000000
481	1.01018094770722	1.01453053073731	1.01018094770722	1.01085382319240	1.01100382319240	1.04000000000000
482	1.00912830211469	1.01322624515179	1.00912830211469	1.00878429730978	1.00893429730978	1.04000000000000
483	1.01094907903588	1.01548437887964	1.01094907903588	1.01227547470824	1.01242547470824	1.04000000000000
484	1.00961787608594	1.01383245896178	1.00961787608594	1.00975557056002	1.00990557056002	1.04000000000000
485	1.00895516848609	1.01301204384400	1.00895516848609	1.00844372462206	1.00859372462206	1.04000000000000
486	1.00856977538439	1.01253557910676	1.00856977538439	1.00770406664593	1.00785406664593	1.04000000000000
487	1.00916487333460	1.01284938281794	1.00916487333460	1.00808784846532	1.00824870034092	1.04000000000000
488	1.01562813914003	1.01809019867653	1.01562813914003	1.01514221653984	1.01539126903557	1.04000000000000
489	1.02931719804953	1.02936247163414	1.02931664701772	1.02409530673966	1.02031321472654	1.04000000000000
490	1.04747742607253	1.03999989248976	1.04747742607253	1.03241116062491	1.02747431341330	1.04000000000000
491	1.06395526443359	1.03999997558047	1.05707793739425	1.03584268606404	1.03590551677503	1.04000000000000
492	1.07547317837387	1.03999999610444	1.06255096039818	1.04237451559556	1.02535471127378	1.04000000000000
493	1.08305062595731	1.03999999662849	1.06605356025852	1.04263582651879	1.02235562667484	1.04000000000000
494	1.08543384422360	1.03999999662831	1.06666453504887	1.04081749445239	1.02106789880669	1.04000000000000
495	1.08403660905028	1.03999999642747	1.06597682151846	1.04153116636784	1.02165325995922	1.04000000000000
496	1.07924036853317	1.03999999633707	1.06381870751183	1.04255803870046	1.02621367201042	1.04000000000000
497	1.07176165091719	1.03999999553495	1.06050020445498	1.04236010209814	1.03082957039772	1.04000000000000
498	1.05974838846208	1.03999996624444	1.05507905214102	1.03431103791424	1.03354738714929	1.04000000000000
499	1.04492189591595	1.03999983114198	1.04492189591595	1.03440796431553	1.02846527825075	1.04000000000000
500	1.02777743930907	1.02923130808766	1.02777743930907	1.02638446120732	1.02299326362478	1.04000000000000
501	1.01543956163249	1.01949387321870	1.01543956163249	1.01457496309765	1.01477049667615	1.04000000000000
502	1.01205603369008	1.01786714465851	1.01205603369008	1.01380103564286	1.01395203744870	1.04000000000000
503	1.01390736286861	1.02095867412394	1.01390758943783	1.01478819728909	1.01493819728909	1.04000000000000
504	1.01154066512251	1.01717709407345	1.01154066512251	1.01320689893887	1.01335689893887	1.04000000000000
505	1.00956883534223	1.01370936185466	1.00956883534223	1.00965847732708	1.00980847732708	1.04000000000000
506	1.00878226503391	1.01273567040205	1.00878226503391	1.00810803602824	1.00825803602824	1.04000000000000
507	1.00841947103692	1.01228735985399	1.00841947103692	1.00742546004496	1.00757546004496	1.04000000000000
508	1.00813260479398	1.01193329227381	1.00813260479398	1.00691339091170	1.00706339091170	1.04000000000000
509	1.00839296469021	1.01225463014763	1.00839296469021	1.00737701974569	1.00752701974569	1.04000000000000
510	1.00849460157879	1.01238014556597	1.00849460157879	1.00756391175344	1.00771391175344	1.04000000000000
511	1.01015102455378	1.01405506509759	1.01015102455378	1.01007923021197	1.01023645551833	1.04000000000000
512	1.01648266743512	1.01919047233756	1.01648266743512	1.01645900857470	1.01664284835016	1.04000000000000
513	1.03009960126470	1.03028462712495	1.03009960126470	1.02504485784859	1.02137841676753	1.04000000000000
514	1.04775491641834	1.03999999424478	1.04775491641834	1.03242758472123	1.02779273302060	1.04000000000000
515	1.06357640517087	1.03999999798834	1.05665166261282	1.03585434550857	1.03568200411620	1.04000000000000
516	1.07508343410980	1.03999999958717	1.06234914540176	1.04236453522621	1.02588141842954	1.04000000000000
517	1.08150765360744	1.03999999971517	1.06515639370508	1.04283647025559	1.02410388808010	1.04000000000000
518	1.08369510595188	1.03999999969562	1.06603281511200	1.04202713198700	1.02189597911563	1.04000000000000
519	1.08285589515916	1.03999999969958	1.06557603584035	1.04249431491626	1.02279041922765	1.04000000000000
520	1.07781054868670	1.03999999982684	1.06356493730032	1.04293558503558	1.02599507098986	1.04000000000000
521	1.06827033841581	1.03999999944105	1.05915355247196	1.03894009551482	1.03416824392515	1.04000000000000
522	1.05620562226885	1.03999059900257	1.05399563289316	1.03367986890597	1.03204612087631	1.04000000000000
523	1.04185389028721	1.03999994713659	1.04185389028721	1.03349484637278	1.02819590608775	1.04000000000000
524	1.02571014522862	1.02748660245260	1.02571014522862	1.02458040140405	1.02152273345965	1.04000000000000
525	1.01275919191342	1.01703340682975	1.01275919191342	1.01374172129615	1.01390948513987	1.04000000000000
526	1.01205662237168	1.01794415152210	1.01205662237168	1.01383939258389	1.01398965148303	1.04000000000000
527	1.01352513269262	1.02032777113837	1.01352532926814	1.01471124621490	1.01486124621490	1.04000000000000
528	1.01144564581942	1.01700039700397	1.01144564581942	1.01307071740166	1.01322071740166	1.04000000000000
529	1.00937285793993	1.01348577596231	1.00937285793993	1.00926939911750	1.00941939911750	1.04000000000000
530	1.00859189357190	1.01251954778880	1.00859189357190	1.00774559761072	1.00789559761072	1.04000000000000
531	1.01099864892936	1.01550512272609	1.01099864892936	1.01236043627302	1.01251043627302	1.04000000000000
532	1.00958666618919	1.01375073385297	1.00958666618919	1.00969379782498	1.00984379782498	1.04000000000000
533	1.00873796777832	1.01270008701978	1.00873796777832	1.00802295704484	1.00817295704484	1.04000000000000
534	1.00861401551051	1.01254688367364	1.00861401551051	1.00778726394420	1.00793726394420	1.04000000000000
535	1.00989840731326	1.01376350058043	1.00989840731326	1.00958967454391	1.00974596869769	1.04000000000000
536	1.01623039921796	1.01883999043802	1.01623039921796	1.01617738962282	1.01638628117087	1.04000000000000
537	1.02944410643689	1.02957679507553	1.02944357924057	1.02441559526860	1.02068627082494	1.04000000000000
538	1.04671594128941	1.03999999852570	1.04671594128941	1.03282315623379	1.02727506824033	1.04000000000000
539	1.06314861939110	1.03999999958572	1.05657036013119	1.03539333389378	1.03549680289830	1.04000000000000
540	1.07502004964283	1.03999999997659	1.06239405279922	1.04208186482605	1.02589256710346	1.04000000000000
541	1.08130400232689	1.03999999994002	1.06487054201998	1.04260194608207	1.02448015852373	1.04000000000000
542	1.08406793026873	1.03999999993377	1.06602723311796	1.04155103584904	1.02161101213641	1.04000000000000
543	1.07815492296582	1.03999999996307	1.06345768262199	1.04321598761646	1.02625055595527	1.04000000000000
544	1.07236790637810	1.03999999994400	1.06079545961672	1.04215878838860	1.02999482731897	1.04000000000000
545	1.06359107023563	1.03999999958023	1.05676326933237	1.03568469087533	1.03570677773876	1.04000000000000
546	1.03614462520039	1.03556874362095	1.03614462520039	1.02962185164510	1.02592494192329	1.04000000000000
547	1.04089567118406	1.03986774135199	1.04089567118406	1.03339125209060	1.02846314395470	1.04000000000000
548	1.03456343186746	1.03450509256888	1.03456343186746	1.02923804995069	1.02581986674182	1.04000000000000
549	1.01500909037361	1.01889417687525	1.01500909037361	1.01459967374621	1.01479080854394	1.04000000000000
550	1.01253018537337	1.01861598406748	1.01253018537337	1.01430280621000	1.01445337095117	1.04000000000000
551	1.01385202828401	1.02080141748411	1.01385225029612	1.01478327230795	1.01493327230795	1.04000000000000
552	1.01131906355713	1.01674788605784	1.01131906355713	1.01288061845797	1.01303061845797	1.04000000000000
553	1.00956437801439	1.01324490888579	1.00956437801439	1.00964964496366	1.00979964496366	1.04000000000000
554	1.00859189357190	1.01204173512553	1.00859189357190	1.00774559761072	1.00789559761072	1.04000000000000
555	1.01102118705283	1.01505440401696	1.01102118705283	1.01239869483427	1.01254869483427	1.04000000000000
556	1.00961787608594	1.01331119097942	1.00961787608594	1.00975557056002	1.00990557056002	1.04000000000000
557	1.00871139665284	1.01218962077892	1.00871139665284	1.00797212868859	1.00812212868859	1.04000000000000
558	1.00880885062067	1.01231004346151	1.00880885062067	1.00815929304528	1.00830929304528	1.04000000000000
559	1.01003529925919	1.01339297063988	1.01003529925919	1.00974383211229	1.00990112892817	1.04000000000000
560	1.01746280258352	1.01938539600281	1.01746280258352	1.01732899725544	1.01751499708348	1.04000000000000
561	1.02477786556657	1.02550572527311	1.02477786556657	1.02317358975488	1.02011025703600	1.04000000000000
562	1.03131879900699	1.03093393415819	1.03131879900699	1.02574844758698	1.02232216348369	1.04000000000000
563	1.03196457008789	1.03150353499331	1.03196457008789	1.02618333679577	1.02283383947392	1.04000000000000
564	1.03388754613280	1.03336643273832	1.03388754613280	1.02830699888463	1.02503052293633	1.04000000000000
565	1.04581721538461	1.03999991186179	1.04581721538461	1.03390994499537	1.02821858822055	1.04000000000000
566	1.07408577912381	1.03999999446699	1.06194867767280	1.04190175120570	1.02703987321034	1.04000000000000
567	1.06497173742764	1.03999999313305	1.05738856231734	1.03688637221483	1.03607148847993	1.04000000000000
568	1.03189124857148	1.03129105854382	1.03189048250897	1.02563724313580	1.02229168363498	1.04000000000000
569	1.05306383347493	1.03973350635792	1.05306435185485	1.03218792373357	1.03029486952336	1.04000000000000
570	1.06059882435567	1.03999998589569	1.05584587650144	1.03421669242581	1.03428625622796	1.04000000000000
571	1.04320401102171	1.03999973474562	1.04320401102171	1.03415281543954	1.02850862347221	1.04000000000000
572	1.02633763126717	1.02756060377917	1.02633763126717	1.02524808473219	1.02207495748626	1.04000000000000
573	1.01520983094598	1.01873319738788	1.01520983094598	1.01456256689095	1.01475590775938	1.04000000000000
574	1.01240623152148	1.01793821955287	1.01240623152148	1.01419163921086	1.01434225388048	1.04000000000000
575	1.01363093485848	1.01997781454250	1.01363113939455	1.01473720923986	1.01488720923986	1.04000000000000
576	1.01156782652597	1.01668380844258	1.01156782652597	1.01324474617026	1.01339474617026	1.04000000000000
577	1.00941737222772	1.01333935016841	1.00941737222772	1.00935785663219	1.00950785663219	1.04000000000000
578	1.00871139665284	1.01246583596783	1.00871139665284	1.00797212868859	1.00812212868859	1.04000000000000
579	1.01102118705283	1.01533122912443	1.01102118705283	1.01239869483427	1.01254869483427	1.04000000000000
580	1.00954209367777	1.01349387894248	1.00954209367777	1.00960547093909	1.00975547093909	1.04000000000000
581	1.00883100942346	1.01261369298094	1.00883100942346	1.00820212207263	1.00835212207263	1.04000000000000
582	1.00868925818623	1.01243847627610	1.00868925818623	1.00792990224419	1.00807990224419	1.04000000000000
583	1.00959835504251	1.01323851806836	1.00959835504251	1.00909215594546	1.00924742533655	1.04000000000000
584	1.01800207254223	1.02012054030628	1.01800207254223	1.01781689731110	1.01798494744857	1.04000000000000
585	1.02380324160055	1.02482981007834	1.02380324160055	1.02245833412186	1.01973109198035	1.04000000000000
586	1.02658978561374	1.02723978108490	1.02658978561374	1.02401863372635	1.02047249568509	1.04000000000000
587	1.05989487342682	1.03999999524806	1.05489728559263	1.03436619023936	1.03364915680877	1.04000000000000
588	1.07420906786716	1.03999999891378	1.06214822712620	1.04138690318975	1.02673817653428	1.04000000000000
589	1.08155735694189	1.03999999896650	1.06533177919223	1.04269872765360	1.02396873755271	1.04000000000000
590	1.07800207881581	1.03999999922888	1.06370974776292	1.04285508060728	1.02608253564015	1.04000000000000
591	1.06002393121816	1.03999999505239	1.05515215543500	1.03432458560675	1.03371855935624	1.04000000000000
592	1.06714801596537	1.03999999745514	1.05848192617669	1.03862029288225	1.03528579360155	1.04000000000000
593	1.05902181719017	1.03999999558973	1.05457336338766	1.03402573796341	1.03315499997201	1.04000000000000
594	1.05778407843633	1.03999998904084	1.05454715777866	1.03380510253546	1.03284287160599	1.04000000000000
595	1.04442614434890	1.03999997083726	1.04442614434890	1.03414594094424	1.02826965656301	1.04000000000000
596	1.02872400871232	1.02979196142347	1.02872400871232	1.02708177225489	1.02363043568858	1.04000000000000
597	1.01620533478081	1.01965729630958	1.01620533478081	1.01500988437307	1.01520435912883	1.04000000000000
598	1.01244142126923	1.01811704717928	1.01244142126923	1.01418570559801	1.01433722698895	1.04000000000000
599	1.01395810781068	1.02073601353121	1.01395833862511	1.01478982073549	1.01493982073549	1.04000000000000
600	1.01184429727393	1.01735382821227	1.01184429727393	1.01360290578992	1.01375290578992	1.04000000000000
601	1.00973832772482	1.01391513194519	1.00973832772482	1.00999325625175	1.01014325625175	1.04000000000000
602	1.00866269698891	1.01258333588836	1.00866269698891	1.00787939190598	1.00802939190598	1.04000000000000
603	1.01094457363440	1.01541462039238	1.01094457363440	1.01226769799610	1.01241769799610	1.04000000000000
604	1.00956883534223	1.01370495523986	1.00956883534223	1.00965847732708	1.00980847732708	1.04000000000000
605	1.00898178942354	1.01297792009100	1.00898178942354	1.00849584675921	1.00864584675921	1.04000000000000
606	1.00880885062067	1.01276401445319	1.00880885062067	1.00815929304528	1.00830929304528	1.04000000000000
607	1.00975799032058	1.01367410347943	1.00975799032058	1.00951927959048	1.00967399751870	1.04000000000000
608	1.01608424329145	1.01887036534343	1.01608424329145	1.01610261648291	1.01629249943901	1.04000000000000
609	1.02977223132046	1.03000413032567	1.02977223132046	1.02492912033291	1.02124401755855	1.04000000000000
610	1.04843684779076	1.03999996685999	1.04843684779076	1.03202936185300	1.02819086302501	1.04000000000000
611	1.06115556478598	1.03999998525067	1.05563652099956	1.03428940003093	1.03438306372008	1.04000000000000
612	1.07374066602449	1.03999999779288	1.06196730093361	1.04098898236308	1.02738596973721	1.04000000000000
613	1.08212892907079	1.03999999809652	1.06548079510850	1.04296176442893	1.02338434766151	1.04000000000000
614	1.08419106430642	1.03999999824549	1.06623287780661	1.04163866067717	1.02143668020430	1.04000000000000
615	1.08375490270285	1.03999999826689	1.06604523531558	1.04196686369081	1.02184254449183	1.04000000000000
616	1.07749553974234	1.03999999838682	1.06348531538646	1.04286797694356	1.02571679205390	1.04000000000000
617	1.06657616468608	1.03999999556192	1.05830745971660	1.03775438588454	1.03573091154978	1.04000000000000
618	1.05727332444985	1.03999842267666	1.05428635419487	1.03378096275087	1.03254192690429	1.04000000000000
619	1.04272736998855	1.03999981269446	1.04272736998855	1.03363590617558	1.02816045945319	1.04000000000000
620	1.02480337195558	1.02650289795058	1.02480337195558	1.02354129206466	1.02066725795394	1.04000000000000
621	1.01463199892359	1.01859949908914	1.01463199892359	1.01447044442495	1.01465835629440	1.04000000000000
622	1.01213851244325	1.01802855852814	1.01213851244325	1.01391086792720	1.01406154514788	1.04000000000000
623	1.01346996705573	1.02024473467261	1.01347015958093	1.01470087275048	1.01485087275048	1.04000000000000
624	1.01146826303304	1.01703711656696	1.01146826303304	1.01310365669709	1.01325365669709	1.04000000000000
625	1.00961341706823	1.01375286551647	1.00961341706823	1.00974674908733	1.00989674908733	1.04000000000000
626	1.00863614120217	1.01254322634858	1.00863614120217	1.00782906272957	1.00797906272957	1.04000000000000
627	1.01117003843873	1.01568752032827	1.01117003843873	1.01264522435198	1.01279522435198	1.04000000000000
628	1.00974279105293	1.01391328898609	1.00974279105293	1.01000203856795	1.01015203856795	1.04000000000000
629	1.00856535219684	1.01245576660194	1.00856535219684	1.00769577694924	1.00784577694924	1.04000000000000
630	1.00841947103692	1.01227557224341	1.00841947103692	1.00742546004496	1.00757546004496	1.04000000000000
631	1.00934289179260	1.01316624078521	1.00934289179260	1.00873168287284	1.00888586820619	1.04000000000000
632	1.01511850367671	1.01780035007497	1.01511850367671	1.01496541227124	1.01518365083214	1.04000000000000
633	1.02816538986836	1.02849212799955	1.02816498229565	1.02410368979876	1.02036757872335	1.04000000000000
634	1.04640781052194	1.03999998435729	1.04640781052194	1.03332773859699	1.02769644063614	1.04000000000000
635	1.06289990327953	1.03999999694486	1.05667280614819	1.03519191340179	1.03538404840095	1.04000000000000
636	1.07191024260702	1.03999999958651	1.06116465863875	1.04027751494917	1.03001697194853	1.04000000000000
637	1.08130109109632	1.03999999968889	1.06551348691543	1.04220398870255	1.02413096511168	1.04000000000000
638	1.08189096958592	1.03999999960286	1.06578863688109	1.04237073023011	1.02338085569046	1.04000000000000
639	1.08235929105039	1.03999999957249	1.06563927214814	1.04295787184027	1.02313341987579	1.04000000000000
640	1.07779999054342	1.03999999977829	1.06358253459976	1.04291084743792	1.02597040110217	1.04000000000000
641	1.07005701532734	1.03999999921268	1.06006103720361	1.03985852867773	1.03215801036386	1.04000000000000
642	1.05795381094910	1.03999991039565	1.05454812170394	1.03377065936463	1.03285778959406	1.04000000000000
643	1.04206662616643	1.03999965509558	1.04206662616643	1.03306934652310	1.02772597799072	1.04000000000000
644	1.02536098617243	1.02697404338037	1.02536098617243	1.02407560344342	1.02102329616829	1.04000000000000
645	1.01410105995599	1.01802906889367	1.01410105995599	1.01430105786811	1.01448230039933	1.04000000000000
646	1.01204487291773	1.01787406148830	1.01204487291773	1.01383500082307	1.01398508156926	1.04000000000000
647	1.01375525175332	1.02062159364199	1.01375546597340	1.01476734972903	1.01491734972903	1.04000000000000
648	1.01171278536920	1.01735311296691	1.01171278536920	1.01343847709025	1.01358847709025	1.04000000000000
649	1.00983655658385	1.01309389229334	1.00983655658385	1.01018606565807	1.01033606565807	1.04000000000000
650	1.00910165115227	1.01218400047730	1.00910165115227	1.00873165510455	1.00888165510455	1.04000000000000
651	1.01114296164638	1.01471681750173	1.01114296164638	1.01260119895955	1.01275119895955	1.04000000000000
652	1.00954209367777	1.01272905235245	1.00954209367777	1.00960547093909	1.00975547093909	1.04000000000000
653	1.00844598276339	1.01137415622152	1.00844598276339	1.00747412461551	1.00762412461551	1.04000000000000
654	1.00839296469021	1.01130873993591	1.00839296469021	1.00737701974569	1.00752701974569	1.04000000000000
655	1.00868023359826	1.01155836059628	1.00868023359826	1.00772980766166	1.00788199488637	1.04000000000000
656	1.01490200437106	1.01655340232811	1.01490200437106	1.01449591267408	1.01473422265884	1.04000000000000
657	1.01766943889014	1.01904689385458	1.01766943889014	1.01750467851970	1.01769084383498	1.04000000000000
658	1.04675078511685	1.03999997481228	1.04675078511685	1.03283643072763	1.02731501736540	1.04000000000000
659	1.06246566631840	1.03999999225627	1.05625476011168	1.03496454408665	1.03512781833766	1.04000000000000
660	1.07514801925423	1.03999999856646	1.06254403165968	1.04190543558871	1.02562908469883	1.04000000000000
661	1.08191257716939	1.03999999784703	1.06569599644650	1.04251919462351	1.02342430639930	1.04000000000000
662	1.08361097961164	1.03999999832158	1.06624582426419	1.04237804586363	1.02182189931670	1.04000000000000
663	1.08200946219962	1.03999999800698	1.06541943779089	1.04294847769240	1.02350380841735	1.04000000000000
664	1.06579920650593	1.03999999661565	1.05777945828697	1.03769585758598	1.03622064055009	1.04000000000000
665	1.02859623967852	1.02839552222605	1.02859623967852	1.02539323074917	1.02177384494829	1.04000000000000
666	1.03047148454522	1.03008854161186	1.03047148454522	1.02666018630828	1.02312112740453	1.04000000000000
667	1.01748617964745	1.02008296883964	1.01748617964745	1.01539421132782	1.01557991789343	1.04000000000000
668	1.01352254009566	1.01780379106327	1.01352254009566	1.01459201235185	1.01475277624914	1.04000000000000
669	1.01324988800657	1.01785261090007	1.01324988800657	1.01456998524794	1.01472671146257	1.04000000000000
670	1.01231705072399	1.01716844150452	1.01231705072399	1.01413273866907	1.01428273866907	1.04000000000000
671	1.01291964151287	1.01813213621109	1.01291964151287	1.01456867446038	1.01471867446038	1.04000000000000
672	1.01089502468660	1.01489484138437	1.01089502468660	1.01218158791290	1.01233158791290	1.04000000000000
673	1.00929721871715	1.01104154261681	1.00929721871715	1.00911911449408	1.00926911449408	1.04000000000000
674	1.00861401551051	1.01019630329001	1.00861401551051	1.00778726394420	1.00793726394420	1.04000000000000
675	1.00820315967313	1.00968834258555	1.00820315967313	1.00703675836852	1.00718675836852	1.04000000000000
676	1.00824727579734	1.00974290875531	1.00824727579734	1.00711477538507	1.00726477538507	1.04000000000000
677	1.00851670702715	1.01007601764967	1.00851670702715	1.00760496155028	1.00775496155028	1.04000000000000
678	1.00895073219293	1.01061288012445	1.00895073219293	1.00843504868673	1.00858504868673	1.04000000000000
679	1.00985148820111	1.01171009108853	1.00985148820111	1.01018197830997	1.01033223858794	1.04000000000000
680	1.01022368464969	1.01189819346885	1.01022368464969	1.01038490291771	1.01054018968161	1.04000000000000
681	1.01122428214160	1.01304103733395	1.01122428214160	1.01202470203421	1.01218147264079	1.04000000000000
682	1.01243263920284	1.01433129266103	1.01243263920284	1.01344155315615	1.01360670913551	1.04000000000000
683	1.01141685684669	1.01359038329726	1.01141685684669	1.01288213119674	1.01303438520055	1.04000000000000
684	1.01232024300962	1.01474691604233	1.01232024300962	1.01405891850950	1.01421058456844	1.04000000000000
685	1.01446500302836	1.01642640349914	1.01446500302836	1.01442650913090	1.01460995100118	1.04000000000000
686	1.02191106817211	1.02181115631993	1.02191106817211	1.02045248959941	1.01898679390670	1.04000000000000
687	1.02237117887374	1.02182240057793	1.02237117887374	1.02097606660380	1.01923466177462	1.04000000000000
688	1.02239783919942	1.02185654130058	1.02239783919942	1.02099034403322	1.01923419054184	1.04000000000000
689	1.01848257613946	1.01931529974081	1.01848257613946	1.01633347836740	1.01638864524260	1.04000000000000
690	1.02242260475359	1.02253008005427	1.02242260475359	1.02038776717062	1.01874141974030	1.04000000000000
691	1.02721487218135	1.02335039046575	1.02721487218135	1.02628511795485	1.02318001937436	1.04000000000000
692	1.02379589248404	1.02400265204255	1.02379589248404	1.02172323583975	1.01960263626270	1.04000000000000
693	1.01766492052186	1.01891103861816	1.01766492052186	1.01554124548402	1.01572584854883	1.04000000000000
694	1.01262568712623	1.01648011036278	1.01262568712623	1.01439221828109	1.01454234285890	1.04000000000000
695	1.01354812555291	1.01797035319912	1.01354832383677	1.01471635156444	1.01486635156444	1.04000000000000
696	1.01129195513068	1.01436313566698	1.01129195513068	1.01283869671718	1.01298869671718	1.04000000000000
697	1.00954209367777	1.01329247275214	1.00954209367777	1.00960547093909	1.00975547093909	1.04000000000000
698	1.00888420594469	1.01247819792769	1.00888420594469	1.00830531587569	1.00845531587569	1.04000000000000
699	1.01112040203724	1.01525306275506	1.01112040203724	1.01256423439691	1.01271423439691	1.04000000000000
700	1.00973832772482	1.01353569186820	1.00973832772482	1.00999325625175	1.01014325625175	1.04000000000000
701	1.00891081236186	1.01251109504238	1.00891081236186	1.00835711495407	1.00850711495407	1.04000000000000
702	1.00903060863643	1.01265925083828	1.00903060863643	1.00859168334885	1.00874168334885	1.04000000000000
703	1.00966465952567	1.01336830605459	1.00966465952567	1.00969990349863	1.00985133077147	1.04000000000000
704	1.01314477266396	1.01615792097542	1.01314477266396	1.01337101009898	1.01355117610283	1.04000000000000
705	1.02303398164501	1.02426837915510	1.02303398164501	1.02199805949686	1.01977469339750	1.04000000000000
706	1.02463509932239	1.02553266974851	1.02463509932239	1.02313963916630	1.02015298897579	1.04000000000000
707	1.04263581885838	1.03999995618284	1.04263581885838	1.03314668733555	1.02757125005631	1.04000000000000
708	1.05636924892062	1.03999707853101	1.05423054120788	1.03384612349542	1.03222475292824	1.04000000000000
709	1.06997947531156	1.03999999959914	1.06009315883606	1.03951629130780	1.03220989666156	1.04000000000000
710	1.07602871850144	1.03999999977958	1.06279218322369	1.04251803437143	1.02468853282409	1.04000000000000
711	1.08245809381125	1.03999999978296	1.06536139696067	1.04261674030762	1.02323510842968	1.04000000000000
712	1.06833505934302	1.03999999951197	1.05910569424733	1.03931004693221	1.03413070552577	1.04000000000000
713	1.07304222346119	1.03999999975053	1.06115717542143	1.04212831921327	1.02896431319520	1.04000000000000
714	1.05788653642026	1.03999997411991	1.05452141368563	1.03377236353196	1.03282707778757	1.04000000000000
715	1.04497482470938	1.03999999224849	1.04497482470938	1.03456411951316	1.02863736391348	1.04000000000000
716	1.02693303354870	1.02827507852560	1.02693303354870	1.02590320471679	1.02270914850066	1.04000000000000
717	1.01393709056438	1.01788306187428	1.01393709056438	1.01434260003416	1.01452055515006	1.04000000000000
718	1.01234969940844	1.01800582156649	1.01234969940844	1.01416089111434	1.01431097463811	1.04000000000000
719	1.01357572256380	1.01997809345759	1.01357592291389	1.01472298160940	1.01487298160940	1.04000000000000
720	1.01144564581942	1.01657011755644	1.01144564581942	1.01307071740166	1.01322071740166	1.04000000000000
